Search for Coherent Elastic Scattering of Solar $^8$B Neutrinos in the XENON1T Dark Matter Experiment

We report on a search for nuclear recoil signals from solar $^8$B neutrinos elastically scattering off xenon nuclei in XENON1T data, lowering the energy threshold from 2.6 keV to 1.6 keV. We develop a variety of novel techniques to limit the resulting increase in backgrounds near the threshold. No significant $^8$B neutrino-like excess is found in an exposure of 0.6 t $\times$ y. For the first time, we use the non-detection of solar neutrinos to constrain the light yield from 1-2 keV nuclear recoils in liquid xenon, as well as non-standard neutrino-quark interactions. Finally, we improve upon world-leading constraints on dark matter-nucleus interactions for dark matter masses between 3 GeV/c$^2$ and 11 GeV/c$^2$ by as much as an order of magnitude.

==> data/xe1t_2fold_wimpul.csv <==






<!DOCTYPE html>
<html lang="en" data-color-mode="light" data-light-theme="light" data-dark-theme="dark">
  <head>
    <meta charset="utf-8">
  <link rel="dns-prefetch" href="https://github.githubassets.com">
  <link rel="dns-prefetch" href="https://avatars.githubusercontent.com">
  <link rel="dns-prefetch" href="https://github-cloud.s3.amazonaws.com">
  <link rel="dns-prefetch" href="https://user-images.githubusercontent.com/">



  <link crossorigin="anonymous" media="all" integrity="sha512-ajy+mvNF0/oepQNo1eBcQKjvkY3mqFDJlHua0nfHHu97oFNyEvdQLxBKC8EjS8fYIOYT8w+tWt0qJ2W2ie1Q5g==" rel="stylesheet" href="https://github.githubassets.com/assets/frameworks-6a3cbe9af345d3fa1ea50368d5e05c40.css" />
  
    <link crossorigin="anonymous" media="all" integrity="sha512-z10XGPflnXYB6UOcdRwlX44Wlf/N3KPFQ3EGbql7fxBn7S8fyjyY1OpfD446bs+gHPWXUWVA957mXDmL0xt30A==" rel="stylesheet" href="https://github.githubassets.com/assets/behaviors-cf5d1718f7e59d7601e9439c751c255f.css" />
    
    
    
    <link crossorigin="anonymous" media="all" integrity="sha512-tSD1afBYU3wIwXyYDGk9XEHpzh9KNUpufc0Eu+s+8cfiP6TVZUUxEiZci/allIvQfThbqi/CJapWsCf0etmWyA==" rel="stylesheet" href="https://github.githubassets.com/assets/github-b520f569f058537c08c17c980c693d5c.css" />

  <script crossorigin="anonymous" defer="defer" integrity="sha512-8K2vvwbW+6H27Nad5ydg8PA2/aMD/LKq+EiK9s0U0hhVZxCI2tWBsYk9beAtisRw2j+Or5k2/F+6dk02nmj/PA==" type="application/javascript" src="https://github.githubassets.com/assets/environment-f0adafbf.js"></script>
    <script crossorigin="anonymous" defer="defer" integrity="sha512-WNhznLW8V61RO/6AS3mIcQ0Ik9+Yfd3gQCqpOCmJCWtjDKt2M2tiYbK0fo6UqPme0uzwu0C1tD67gzwNBtPB8Q==" type="application/javascript" src="https://github.githubassets.com/assets/chunk-frameworks-58d8739c.js"></script>
    <script crossorigin="anonymous" defer="defer" integrity="sha512-fZkql5oygGKJNtU8SUVtnpFjUAzTeMaCA/i8zTkH9nuyMDrLtvsDYDYxlFWegsoftVIciba7HsFSOUJQpb4Y+g==" type="application/javascript" src="https://github.githubassets.com/assets/chunk-vendor-7d992a97.js"></script>
  
  <script crossorigin="anonymous" defer="defer" integrity="sha512-B0a4+e8ECH6lD27dL/sXDR3ccQrDh9B+JvNKfUQMGKr+YFABIlqVykfwIH0mqCb0MnKbMv3HWh4LbnQiJubNGQ==" type="application/javascript" src="https://github.githubassets.com/assets/behaviors-0746b8f9.js"></script>
  <script crossorigin="anonymous" defer="defer" integrity="sha512-IboH9NL3+O+Lawukto6QKYpZo9QXcqLTuYSR6qN9HjTXaD7uqCRQAOUJicPMDeNw/1J9CFaTG1FQjHT/00QnSw==" type="application/javascript" src="https://github.githubassets.com/assets/primer-21ba07f4.js"></script>
  
    <script crossorigin="anonymous" defer="defer" integrity="sha512-MiuFoXnjDmRNVM/xNR9yfPr8Qi8Q6+TKWIrkXp+1QJv9MW8lpBfOy0u7AuVuXQVYKIhsr5DCuCxIs1STWpujLg==" type="application/javascript" data-module-id="./chunk-color-modes.js" data-src="https://github.githubassets.com/assets/chunk-color-modes-322b85a1.js"></script>
    <script crossorigin="anonymous" defer="defer" integrity="sha512-evfy6RyDyXvLuaEEFaUaIlw9dSRgvKkF3rMeUELkvXq7sGEK/43vTg+3EE6E8nOsjpuPyYQjgS8bxzqkTjlZag==" type="application/javascript" data-module-id="./chunk-contributions-spider-graph.js" data-src="https://github.githubassets.com/assets/chunk-contributions-spider-graph-7af7f2e9.js"></script>
    <script crossorigin="anonymous" defer="defer" integrity="sha512-obMR8mPKx8OvqRe34LgnUcxeJ1qujiA4ND3H6UX13ExMlA/WfHLjEzXRmgGRcRvN/8J1nzc+Z+jgz/PLTFy6zg==" type="application/javascript" data-module-id="./chunk-drag-drop.js" data-src="https://github.githubassets.com/assets/chunk-drag-drop-a1b311f2.js"></script>
    <script crossorigin="anonymous" defer="defer" integrity="sha512-cVnIoXzYnuz2SYwsbnuCpTFzvO17cPoQV2mK82+em//c8i7V2L0VEeInplXGgfbx4d8bQGQuPPx0P0BCRfJ37g==" type="application/javascript" data-module-id="./chunk-edit.js" data-src="https://github.githubassets.com/assets/chunk-edit-7159c8a1.js"></script>
    <script crossorigin="anonymous" defer="defer" integrity="sha512-TGnbT/6B5dxVwEk7iOlwSY9mfqhfq8m05ec+KjdlfEwoieq73iBeyidClQUSmFa2snukwzF9peY8c7FJf9FARA==" type="application/javascript" data-module-id="./chunk-emoji-picker-element.js" data-src="https://github.githubassets.com/assets/chunk-emoji-picker-element-4c69db4f.js"></script>
    <script crossorigin="anonymous" defer="defer" integrity="sha512-NwYkwzxETzKUYRXumHDsBIuggkh86KmJ1WrwWZW5wTvVPf047+wOmOHI5b4D65bfdtd3WbXJ7k+3ZWoxpIaqcA==" type="application/javascript" data-module-id="./chunk-insights-graph.js" data-src="https://github.githubassets.com/assets/chunk-insights-graph-370624c3.js"></script>
    <script crossorigin="anonymous" defer="defer" integrity="sha512-9o5XX7cY3Dx0Aa0/lk35sraT1gbppEY9b+Ka+TUVL0dJMwd0qipbYcqnTWM59JbmH6gsXW97pwg7THIGlgbxNw==" type="application/javascript" data-module-id="./chunk-jump-to.js" data-src="https://github.githubassets.com/assets/chunk-jump-to-f68e575f.js"></script>
    <script crossorigin="anonymous" defer="defer" integrity="sha512-S8aUo+fRvLif3bA63pJ03RyoYVNFJ7Q+aOmtVVHabaVFMwV1zMdE4HTEewMkbU0ZK2Ik5Q3Ob9/JE+zrNC5qaw==" type="application/javascript" data-module-id="./chunk-profile-pins-element.js" data-src="https://github.githubassets.com/assets/chunk-profile-pins-element-4bc694a3.js"></script>
    <script crossorigin="anonymous" defer="defer" integrity="sha512-E+H+wAtjiqutBvn2cnXzDIvmasIhYiS7i7JzOfFUwo+Ej8zT54OrJtP//RhwixnypgOpCF4JvqzYy6zOtORDmg==" type="application/javascript" data-module-id="./chunk-runner-groups.js" data-src="https://github.githubassets.com/assets/chunk-runner-groups-13e1fec0.js"></script>
    <script crossorigin="anonymous" defer="defer" integrity="sha512-0I8dx3vNtOLTKyQ8rOFj0LfLbcfuSVspknSct5t2ySxbhgaoWv++fVRnuopbvjMlBw00ZSN+t8z0KcQuJBneKQ==" type="application/javascript" data-module-id="./chunk-sortable-behavior.js" data-src="https://github.githubassets.com/assets/chunk-sortable-behavior-d08f1dc7.js"></script>
    <script crossorigin="anonymous" defer="defer" integrity="sha512-cAsQOq53AtF8bCPWtKuMXOB2Jjt2089fKQQXtk1bNk2ZSBjx2yQOdGZWsXDfWG5H8FmjJzZsepBmOhy+wO7uAQ==" type="application/javascript" data-module-id="./chunk-toast.js" data-src="https://github.githubassets.com/assets/chunk-toast-700b103a.js"></script>
    <script crossorigin="anonymous" defer="defer" integrity="sha512-UuA5tLVQADGCrCof3JghmrleAvt5HdaObRos/XmYnn9gl4dBj9kZB55hK6EtWGuRXCkNB3oxD7AoGbCKmKmDnw==" type="application/javascript" data-module-id="./chunk-tweetsodium.js" data-src="https://github.githubassets.com/assets/chunk-tweetsodium-52e039b4.js"></script>
    <script crossorigin="anonymous" defer="defer" integrity="sha512-5i3CKyX8LCz1VKZv5JXW1KwoqI61oOSJ/9H5IfgoqQWLsqTPoFIcM8vUcIK/Znc45X6ytfxjyAXvaPpNbFz8dg==" type="application/javascript" data-module-id="./chunk-user-status-submit.js" data-src="https://github.githubassets.com/assets/chunk-user-status-submit-e62dc22b.js"></script>
  
  <script crossorigin="anonymous" defer="defer" integrity="sha512-ClYi/CeVdhf93bOkYHrOZHvodWE283+kXVIoZEjgLNb4aX+6RIeuuLnz8Z5SgxKpX4PjW3iiliznS1hFPJjsCA==" type="application/javascript" src="https://github.githubassets.com/assets/repositories-0a5622fc.js"></script>
<script crossorigin="anonymous" defer="defer" integrity="sha512-sMeb+W2rWQgnrsDvi8Ch12mLeaDygmkOSmvixJzpGF171XKoW22AW2oTNZBwmhRuGBeziTm7HObj/ty3N0s8Iw==" type="application/javascript" src="https://github.githubassets.com/assets/diffs-b0c79bf9.js"></script>

  <meta name="viewport" content="width=device-width">
  
  <title>CEvNS/xe1t_2fold_wimpul_rescaledcevns.csv at master · XENON1T/CEvNS</title>
    <meta name="description" content="Repository for CEvNS analyses on XENON1T data. Contribute to XENON1T/CEvNS development by creating an account on GitHub.">
    <link rel="search" type="application/opensearchdescription+xml" href="/opensearch.xml" title="GitHub">
  <link rel="fluid-icon" href="https://github.com/fluidicon.png" title="GitHub">
  <meta property="fb:app_id" content="1401488693436528">
  <meta name="apple-itunes-app" content="app-id=1477376905" />
    <meta name="twitter:image:src" content="https://avatars.githubusercontent.com/u/6840852?s=400&amp;v=4" /><meta name="twitter:site" content="@github" /><meta name="twitter:card" content="summary" /><meta name="twitter:title" content="XENON1T/CEvNS" /><meta name="twitter:description" content="Repository for CEvNS analyses on XENON1T data. Contribute to XENON1T/CEvNS development by creating an account on GitHub." />
    <meta property="og:image" content="https://avatars.githubusercontent.com/u/6840852?s=400&amp;v=4" /><meta property="og:site_name" content="GitHub" /><meta property="og:type" content="object" /><meta property="og:title" content="XENON1T/CEvNS" /><meta property="og:url" content="https://github.com/XENON1T/CEvNS" /><meta property="og:description" content="Repository for CEvNS analyses on XENON1T data. Contribute to XENON1T/CEvNS development by creating an account on GitHub." />



    

  <link rel="assets" href="https://github.githubassets.com/">
    <link rel="shared-web-socket" href="wss://alive.github.com/_sockets/u/16269427/ws?session=eyJ2IjoiVjMiLCJ1IjoxNjI2OTQyNywicyI6NjY0NzkzMTEyLCJjIjoxNjkyMTQzMDIyLCJ0IjoxNjE1ODM1NzI4fQ==--b573efe78ce7557511381366c0e213e84531d9a0b50d2bde96a283af0ec95eda" data-refresh-url="/_alive" data-session-id="8b4639753eb53763fc722592079bc42f75a42560b6137a691e2ef53fc2c53ac8">
    <link rel="shared-web-socket-src" href="/socket-worker-6832eced.js">
  <link rel="sudo-modal" href="/sessions/sudo_modal">

  <meta name="request-id" content="CA24:436E:13EF90:247593:604FB249" data-pjax-transient="true" /><meta name="html-safe-nonce" content="56b280b2cf5004f05711268a1e8f27d0569eed363754bc4705858c160947ae66" data-pjax-transient="true" /><meta name="visitor-payload" content="eyJyZWZlcnJlciI6Imh0dHBzOi8vZ2l0aHViLmNvbS9YRU5PTjFUL0NFdk5TL3RyZWUvbWFzdGVyL3BhcGVyX3Bsb3RzL2NhY2hlZF9yZXN1bHRzIiwicmVxdWVzdF9pZCI6IkNBMjQ6NDM2RToxM0VGOTA6MjQ3NTkzOjYwNEZCMjQ5IiwidmlzaXRvcl9pZCI6IjY4MjUxNDk2NzI4NzY2OTMyNDEiLCJyZWdpb25fZWRnZSI6ImlhZCIsInJlZ2lvbl9yZW5kZXIiOiJpYWQifQ==" data-pjax-transient="true" /><meta name="visitor-hmac" content="896c118b6c9d0e42d1539926fa096691563022ae102b79a95f1e299c1c6b28c9" data-pjax-transient="true" />

    <meta name="hovercard-subject-tag" content="repository:252569505" data-pjax-transient>


  <meta name="github-keyboard-shortcuts" content="repository,source-code" data-pjax-transient="true" />

  

  <meta name="selected-link" value="repo_source" data-pjax-transient>

    <meta name="google-site-verification" content="c1kuD-K2HIVF635lypcsWPoD4kilo5-jA_wBFyT4uMY">
  <meta name="google-site-verification" content="KT5gs8h0wvaagLKAVWq8bbeNwnZZK1r1XQysX3xurLU">
  <meta name="google-site-verification" content="ZzhVyEFwb7w3e0-uOTltm8Jsck2F5StVihD0exw2fsA">
  <meta name="google-site-verification" content="GXs5KoUUkNCoaAZn7wPN-t01Pywp9M3sEjnt_3_ZWPc">

  <meta name="octolytics-host" content="collector.githubapp.com" /><meta name="octolytics-app-id" content="github" /><meta name="octolytics-event-url" content="https://collector.githubapp.com/github-external/browser_event" /><meta name="octolytics-actor-id" content="16269427" /><meta name="octolytics-actor-login" content="jhowl01" /><meta name="octolytics-actor-hash" content="a739087c4eb77f4b9ec2e6f1ee70b27dcd9d82cbd82d58f7be3bbd4d1f2856b0" />

  <meta name="analytics-location" content="/&lt;user-name&gt;/&lt;repo-name&gt;/blob/show" data-pjax-transient="true" />

  



  <meta name="optimizely-datafile" content="{&quot;version&quot;: &quot;4&quot;, &quot;rollouts&quot;: [], &quot;typedAudiences&quot;: [], &quot;anonymizeIP&quot;: true, &quot;projectId&quot;: &quot;16737760170&quot;, &quot;variables&quot;: [], &quot;featureFlags&quot;: [], &quot;experiments&quot;: [], &quot;audiences&quot;: [{&quot;conditions&quot;: &quot;[\&quot;or\&quot;, {\&quot;match\&quot;: \&quot;exact\&quot;, \&quot;name\&quot;: \&quot;$opt_dummy_attribute\&quot;, \&quot;type\&quot;: \&quot;custom_attribute\&quot;, \&quot;value\&quot;: \&quot;$opt_dummy_value\&quot;}]&quot;, &quot;id&quot;: &quot;$opt_dummy_audience&quot;, &quot;name&quot;: &quot;Optimizely-Generated Audience for Backwards Compatibility&quot;}], &quot;groups&quot;: [{&quot;policy&quot;: &quot;random&quot;, &quot;trafficAllocation&quot;: [{&quot;entityId&quot;: &quot;20065350824&quot;, &quot;endOfRange&quot;: 10000}], &quot;experiments&quot;: [{&quot;status&quot;: &quot;Running&quot;, &quot;audienceIds&quot;: [], &quot;variations&quot;: [{&quot;variables&quot;: [], &quot;id&quot;: &quot;20061181493&quot;, &quot;key&quot;: &quot;control&quot;}, {&quot;variables&quot;: [], &quot;id&quot;: &quot;20046091568&quot;, &quot;key&quot;: &quot;most_popular&quot;}], &quot;id&quot;: &quot;20065350824&quot;, &quot;key&quot;: &quot;pricing_page&quot;, &quot;layerId&quot;: &quot;20047761391&quot;, &quot;trafficAllocation&quot;: [{&quot;entityId&quot;: &quot;20061181493&quot;, &quot;endOfRange&quot;: 5000}, {&quot;entityId&quot;: &quot;20046091568&quot;, &quot;endOfRange&quot;: 10000}], &quot;forcedVariations&quot;: {&quot;2022915492.1615428687&quot;: &quot;most_popular&quot;, &quot;1693726779.1607624005&quot;: &quot;most_popular&quot;, &quot;b3d9f4f9910bc46c43a8d65ab83d8570&quot;: &quot;most_popular&quot;, &quot;f7d5ee986ba8bcc155e2393401c920f7&quot;: &quot;most_popular&quot;}}], &quot;id&quot;: &quot;19972601768&quot;}], &quot;attributes&quot;: [{&quot;id&quot;: &quot;16822470375&quot;, &quot;key&quot;: &quot;user_id&quot;}, {&quot;id&quot;: &quot;17143601254&quot;, &quot;key&quot;: &quot;spammy&quot;}, {&quot;id&quot;: &quot;18175660309&quot;, &quot;key&quot;: &quot;organization_plan&quot;}, {&quot;id&quot;: &quot;18813001570&quot;, &quot;key&quot;: &quot;is_logged_in&quot;}, {&quot;id&quot;: &quot;19073851829&quot;, &quot;key&quot;: &quot;geo&quot;}], &quot;botFiltering&quot;: false, &quot;accountId&quot;: &quot;16737760170&quot;, &quot;events&quot;: [{&quot;experimentIds&quot;: [], &quot;id&quot;: &quot;17911811441&quot;, &quot;key&quot;: &quot;hydro_click.dashboard.teacher_toolbox_cta&quot;}, {&quot;experimentIds&quot;: [], &quot;id&quot;: &quot;18124116703&quot;, &quot;key&quot;: &quot;submit.organizations.complete_sign_up&quot;}, {&quot;experimentIds&quot;: [], &quot;id&quot;: &quot;18145892387&quot;, &quot;key&quot;: &quot;no_metric.tracked_outside_of_optimizely&quot;}, {&quot;experimentIds&quot;: [], &quot;id&quot;: &quot;18178755568&quot;, &quot;key&quot;: &quot;click.org_onboarding_checklist.add_repo&quot;}, {&quot;experimentIds&quot;: [], &quot;id&quot;: &quot;18180553241&quot;, &quot;key&quot;: &quot;submit.repository_imports.create&quot;}, {&quot;experimentIds&quot;: [], &quot;id&quot;: &quot;18186103728&quot;, &quot;key&quot;: &quot;click.help.learn_more_about_repository_creation&quot;}, {&quot;experimentIds&quot;: [], &quot;id&quot;: &quot;18188530140&quot;, &quot;key&quot;: &quot;test_event.do_not_use_in_production&quot;}, {&quot;experimentIds&quot;: [], &quot;id&quot;: &quot;18191963644&quot;, &quot;key&quot;: &quot;click.empty_org_repo_cta.transfer_repository&quot;}, {&quot;experimentIds&quot;: [], &quot;id&quot;: &quot;18195612788&quot;, &quot;key&quot;: &quot;click.empty_org_repo_cta.import_repository&quot;}, {&quot;experimentIds&quot;: [], &quot;id&quot;: &quot;18210945499&quot;, &quot;key&quot;: &quot;click.org_onboarding_checklist.invite_members&quot;}, {&quot;experimentIds&quot;: [], &quot;id&quot;: &quot;18211063248&quot;, &quot;key&quot;: &quot;click.empty_org_repo_cta.create_repository&quot;}, {&quot;experimentIds&quot;: [], &quot;id&quot;: &quot;18215721889&quot;, &quot;key&quot;: &quot;click.org_onboarding_checklist.update_profile&quot;}, {&quot;experimentIds&quot;: [], &quot;id&quot;: &quot;18224360785&quot;, &quot;key&quot;: &quot;click.org_onboarding_checklist.dismiss&quot;}, {&quot;experimentIds&quot;: [], &quot;id&quot;: &quot;18234832286&quot;, &quot;key&quot;: &quot;submit.organization_activation.complete&quot;}, {&quot;experimentIds&quot;: [], &quot;id&quot;: &quot;18252392383&quot;, &quot;key&quot;: &quot;submit.org_repository.create&quot;}, {&quot;experimentIds&quot;: [], &quot;id&quot;: &quot;18257551537&quot;, &quot;key&quot;: &quot;submit.org_member_invitation.create&quot;}, {&quot;experimentIds&quot;: [], &quot;id&quot;: &quot;18259522260&quot;, &quot;key&quot;: &quot;submit.organization_profile.update&quot;}, {&quot;experimentIds&quot;: [], &quot;id&quot;: &quot;18564603625&quot;, &quot;key&quot;: &quot;view.classroom_select_organization&quot;}, {&quot;experimentIds&quot;: [], &quot;id&quot;: &quot;18568612016&quot;, &quot;key&quot;: &quot;click.classroom_sign_in_click&quot;}, {&quot;experimentIds&quot;: [], &quot;id&quot;: &quot;18572592540&quot;, &quot;key&quot;: &quot;view.classroom_name&quot;}, {&quot;experimentIds&quot;: [], &quot;id&quot;: &quot;18574203855&quot;, &quot;key&quot;: &quot;click.classroom_create_organization&quot;}, {&quot;experimentIds&quot;: [], &quot;id&quot;: &quot;18582053415&quot;, &quot;key&quot;: &quot;click.classroom_select_organization&quot;}, {&quot;experimentIds&quot;: [], &quot;id&quot;: &quot;18589463420&quot;, &quot;key&quot;: &quot;click.classroom_create_classroom&quot;}, {&quot;experimentIds&quot;: [], &quot;id&quot;: &quot;18591323364&quot;, &quot;key&quot;: &quot;click.classroom_create_first_classroom&quot;}, {&quot;experimentIds&quot;: [], &quot;id&quot;: &quot;18591652321&quot;, &quot;key&quot;: &quot;click.classroom_grant_access&quot;}, {&quot;experimentIds&quot;: [], &quot;id&quot;: &quot;18607131425&quot;, &quot;key&quot;: &quot;view.classroom_creation&quot;}, {&quot;experimentIds&quot;: [], &quot;id&quot;: &quot;18831680583&quot;, &quot;key&quot;: &quot;upgrade_account_plan&quot;}, {&quot;experimentIds&quot;: [&quot;20065350824&quot;], &quot;id&quot;: &quot;19064064515&quot;, &quot;key&quot;: &quot;click.signup&quot;}, {&quot;experimentIds&quot;: [], &quot;id&quot;: &quot;19075373687&quot;, &quot;key&quot;: &quot;click.view_account_billing_page&quot;}, {&quot;experimentIds&quot;: [], &quot;id&quot;: &quot;19077355841&quot;, &quot;key&quot;: &quot;click.dismiss_signup_prompt&quot;}, {&quot;experimentIds&quot;: [&quot;20065350824&quot;], &quot;id&quot;: &quot;19079713938&quot;, &quot;key&quot;: &quot;click.contact_sales&quot;}, {&quot;experimentIds&quot;: [&quot;20065350824&quot;], &quot;id&quot;: &quot;19120963070&quot;, &quot;key&quot;: &quot;click.compare_account_plans&quot;}, {&quot;experimentIds&quot;: [&quot;20065350824&quot;], &quot;id&quot;: &quot;19151690317&quot;, &quot;key&quot;: &quot;click.upgrade_account_cta&quot;}, {&quot;experimentIds&quot;: [], &quot;id&quot;: &quot;19424193129&quot;, &quot;key&quot;: &quot;click.open_account_switcher&quot;}, {&quot;experimentIds&quot;: [], &quot;id&quot;: &quot;19520330825&quot;, &quot;key&quot;: &quot;click.visit_account_profile&quot;}, {&quot;experimentIds&quot;: [], &quot;id&quot;: &quot;19540970635&quot;, &quot;key&quot;: &quot;click.switch_account_context&quot;}, {&quot;experimentIds&quot;: [], &quot;id&quot;: &quot;19730198868&quot;, &quot;key&quot;: &quot;submit.homepage_signup&quot;}, {&quot;experimentIds&quot;: [], &quot;id&quot;: &quot;19820830627&quot;, &quot;key&quot;: &quot;click.homepage_signup&quot;}, {&quot;experimentIds&quot;: [&quot;20065350824&quot;], &quot;id&quot;: &quot;19988571001&quot;, &quot;key&quot;: &quot;click.create_enterprise_trial&quot;}, {&quot;experimentIds&quot;: [&quot;20065350824&quot;], &quot;id&quot;: &quot;20036538294&quot;, &quot;key&quot;: &quot;click.create_organization_team&quot;}, {&quot;experimentIds&quot;: [], &quot;id&quot;: &quot;20040653299&quot;, &quot;key&quot;: &quot;click.input_enterprise_trial_form&quot;}, {&quot;experimentIds&quot;: [&quot;20065350824&quot;], &quot;id&quot;: &quot;20062030003&quot;, &quot;key&quot;: &quot;click.continue_with_team&quot;}, {&quot;experimentIds&quot;: [&quot;20065350824&quot;], &quot;id&quot;: &quot;20068947153&quot;, &quot;key&quot;: &quot;click.create_organization_free&quot;}], &quot;revision&quot;: &quot;534&quot;}" />
  <!-- To prevent page flashing, the optimizely JS needs to be loaded in the
    <head> tag before the DOM renders -->
  <script crossorigin="anonymous" defer="defer" integrity="sha512-n5ykFkAHsMc4055afmi8V0ptkRim+kEJ3MUNHfrifa/hT4vMCI8E7GcwNMrPyU6A69BP7gxW07fiKxRjWBylSw==" type="application/javascript" src="https://github.githubassets.com/assets/optimizely-9f9ca416.js"></script>



  

      <meta name="hostname" content="github.com">
    <meta name="user-login" content="jhowl01">


      <meta name="expected-hostname" content="github.com">

      <meta name="js-proxy-site-detection-payload" content="ZDQ0N2E0ZWYyM2MwYzhlZGYwNmZjYzBhNzE0ODBlZjQ0YjNmNzExYTM5ZGY1ZTRhZTVmNTliZTQxMmQ5M2UyZXx7InJlbW90ZV9hZGRyZXNzIjoiMTI5LjIzNi4yMzYuMTYwIiwicmVxdWVzdF9pZCI6IkNBMjQ6NDM2RToxM0VGOTA6MjQ3NTkzOjYwNEZCMjQ5IiwidGltZXN0YW1wIjoxNjE1ODM1NzI4LCJob3N0IjoiZ2l0aHViLmNvbSJ9">

    <meta name="enabled-features" content="MARKETPLACE_PENDING_INSTALLATIONS,JS_HTTP_CACHE_HEADERS,AUTOCOMPLETE_EMOJIS_IN_MARKDOWN_EDITOR">

  <meta http-equiv="x-pjax-version" content="058deb0f3a87dff74130f15da0517c0407eb5e72c233db516dfacb1711acdb3c">
  

        <link href="https://github.com/XENON1T/CEvNS/commits/master.atom?token=AD4EA4ZT7FAXWLNUILOX24N6LOJVA" rel="alternate" title="Recent Commits to CEvNS:master" type="application/atom+xml">

  <meta name="go-import" content="github.com/XENON1T/CEvNS git https://github.com/XENON1T/CEvNS.git">

  <meta name="octolytics-dimension-user_id" content="6840852" /><meta name="octolytics-dimension-user_login" content="XENON1T" /><meta name="octolytics-dimension-repository_id" content="252569505" /><meta name="octolytics-dimension-repository_nwo" content="XENON1T/CEvNS" /><meta name="octolytics-dimension-repository_public" content="false" /><meta name="octolytics-dimension-repository_is_fork" content="false" /><meta name="octolytics-dimension-repository_network_root_id" content="252569505" /><meta name="octolytics-dimension-repository_network_root_nwo" content="XENON1T/CEvNS" />



    <link rel="canonical" href="https://github.com/XENON1T/CEvNS/blob/master/paper_plots/cached_results/xe1t_2fold_wimpul_rescaledcevns.csv" data-pjax-transient>


  <meta name="browser-stats-url" content="https://api.github.com/_private/browser/stats">

  <meta name="browser-errors-url" content="https://api.github.com/_private/browser/errors">

  <meta name="browser-optimizely-client-errors-url" content="https://api.github.com/_private/browser/optimizely_client/errors">

  <link rel="mask-icon" href="https://github.githubassets.com/pinned-octocat.svg" color="#000000">
  <link rel="alternate icon" class="js-site-favicon" type="image/png" href="https://github.githubassets.com/favicons/favicon.png">
  <link rel="icon" class="js-site-favicon" type="image/svg+xml" href="https://github.githubassets.com/favicons/favicon.svg">

<meta name="theme-color" content="#1e2327">
<meta name="color-scheme" content="light dark" />


  <link rel="manifest" href="/manifest.json" crossOrigin="use-credentials">

  </head>

  <body class="logged-in env-production page-responsive page-blob" style="word-wrap: break-word;">
    

    <div class="position-relative js-header-wrapper ">
      <a href="#start-of-content" class="p-3 color-bg-info-inverse color-text-white show-on-focus js-skip-to-content">Skip to content</a>
      <span class="progress-pjax-loader width-full js-pjax-loader-bar Progress position-fixed">
    <span style="background-color: #79b8ff;width: 0%;" class="Progress-item progress-pjax-loader-bar "></span>
</span>      
      


            <header class="Header js-details-container Details px-3 px-md-4 px-lg-5 flex-wrap flex-md-nowrap" role="banner" >
    <div class="Header-item mt-n1 mb-n1  d-none d-md-flex">
      <a class="Header-link " href="https://github.com/" data-hotkey="g d"
  aria-label="Homepage " data-ga-click="Header, go to dashboard, icon:logo">
  <svg class="octicon octicon-mark-github v-align-middle" height="32" viewBox="0 0 16 16" version="1.1" width="32" aria-hidden="true"><path fill-rule="evenodd" d="M8 0C3.58 0 0 3.58 0 8c0 3.54 2.29 6.53 5.47 7.59.4.07.55-.17.55-.38 0-.19-.01-.82-.01-1.49-2.01.37-2.53-.49-2.69-.94-.09-.23-.48-.94-.82-1.13-.28-.15-.68-.52-.01-.53.63-.01 1.08.58 1.23.82.72 1.21 1.87.87 2.33.66.07-.52.28-.87.51-1.07-1.78-.2-3.64-.89-3.64-3.95 0-.87.31-1.59.82-2.15-.08-.2-.36-1.02.08-2.12 0 0 .67-.21 2.2.82.64-.18 1.32-.27 2-.27.68 0 1.36.09 2 .27 1.53-1.04 2.2-.82 2.2-.82.44 1.1.16 1.92.08 2.12.51.56.82 1.27.82 2.15 0 3.07-1.87 3.75-3.65 3.95.29.25.54.73.54 1.48 0 1.07-.01 1.93-.01 2.2 0 .21.15.46.55.38A8.013 8.013 0 0016 8c0-4.42-3.58-8-8-8z"></path></svg>
</a>

    </div>

    <div class="Header-item d-md-none">
      <button class="Header-link btn-link js-details-target" type="button" aria-label="Toggle navigation" aria-expanded="false">
        <svg height="24" class="octicon octicon-three-bars" viewBox="0 0 16 16" version="1.1" width="24" aria-hidden="true"><path fill-rule="evenodd" d="M1 2.75A.75.75 0 011.75 2h12.5a.75.75 0 110 1.5H1.75A.75.75 0 011 2.75zm0 5A.75.75 0 011.75 7h12.5a.75.75 0 110 1.5H1.75A.75.75 0 011 7.75zM1.75 12a.75.75 0 100 1.5h12.5a.75.75 0 100-1.5H1.75z"></path></svg>
      </button>
    </div>

    <div class="Header-item Header-item--full flex-column flex-md-row width-full flex-order-2 flex-md-order-none mr-0 mr-md-3 mt-3 mt-md-0 Details-content--hidden-not-important d-md-flex">
          <div class="header-search flex-auto js-site-search position-relative flex-self-stretch flex-md-self-auto mb-3 mb-md-0 mr-0 mr-md-3 scoped-search site-scoped-search js-jump-to"
  role="combobox"
  aria-owns="jump-to-results"
  aria-label="Search or jump to"
  aria-haspopup="listbox"
  aria-expanded="false"
>
  <div class="position-relative">
    <!-- '"` --><!-- </textarea></xmp> --></option></form><form class="js-site-search-form" role="search" aria-label="Site" data-scope-type="Repository" data-scope-id="252569505" data-scoped-search-url="/XENON1T/CEvNS/search" data-owner-scoped-search-url="/orgs/XENON1T/search" data-unscoped-search-url="/search" action="/XENON1T/CEvNS/search" accept-charset="UTF-8" method="get">
      <label class="form-control input-sm header-search-wrapper p-0 js-chromeless-input-container header-search-wrapper-jump-to position-relative d-flex flex-justify-between flex-items-center">
        <input type="text"
          class="form-control input-sm header-search-input jump-to-field js-jump-to-field js-site-search-focus js-site-search-field is-clearable"
          data-hotkey="s,/"
          name="q"
          value=""
          placeholder="Search or jump to…"
          data-unscoped-placeholder="Search or jump to…"
          data-scoped-placeholder="Search or jump to…"
          autocapitalize="off"
          aria-autocomplete="list"
          aria-controls="jump-to-results"
          aria-label="Search or jump to…"
          data-jump-to-suggestions-path="/_graphql/GetSuggestedNavigationDestinations"
          spellcheck="false"
          autocomplete="off"
          >
          <input type="hidden" value="n+1bZljnXn71crPwDpBPY06nHeDlNhc2Xz2gbd/8aY0eJfbuQTwuoESCAnEoBoqKvCGytTG8OTOI0OJ6nTgC5A==" data-csrf="true" class="js-data-jump-to-suggestions-path-csrf" />
          <input type="hidden" class="js-site-search-type-field" name="type" >
            <img src="https://github.githubassets.com/images/search-key-slash.svg" alt="" class="mr-2 header-search-key-slash">

            <div class="Box position-absolute overflow-hidden d-none jump-to-suggestions js-jump-to-suggestions-container">
              
<ul class="d-none js-jump-to-suggestions-template-container">
  

<li class="d-flex flex-justify-start flex-items-center p-0 f5 navigation-item js-navigation-item js-jump-to-suggestion" role="option">
  <a tabindex="-1" class="no-underline d-flex flex-auto flex-items-center jump-to-suggestions-path js-jump-to-suggestion-path js-navigation-open p-2" href="" data-item-type="suggestion">
    <div class="jump-to-octicon js-jump-to-octicon flex-shrink-0 mr-2 text-center d-none">
      <svg height="16" width="16" class="octicon octicon-repo flex-shrink-0 js-jump-to-octicon-repo d-none" title="Repository" aria-label="Repository" viewBox="0 0 16 16" version="1.1" role="img"><path fill-rule="evenodd" d="M2 2.5A2.5 2.5 0 014.5 0h8.75a.75.75 0 01.75.75v12.5a.75.75 0 01-.75.75h-2.5a.75.75 0 110-1.5h1.75v-2h-8a1 1 0 00-.714 1.7.75.75 0 01-1.072 1.05A2.495 2.495 0 012 11.5v-9zm10.5-1V9h-8c-.356 0-.694.074-1 .208V2.5a1 1 0 011-1h8zM5 12.25v3.25a.25.25 0 00.4.2l1.45-1.087a.25.25 0 01.3 0L8.6 15.7a.25.25 0 00.4-.2v-3.25a.25.25 0 00-.25-.25h-3.5a.25.25 0 00-.25.25z"></path></svg>
      <svg height="16" width="16" class="octicon octicon-project flex-shrink-0 js-jump-to-octicon-project d-none" title="Project" aria-label="Project" viewBox="0 0 16 16" version="1.1" role="img"><path fill-rule="evenodd" d="M1.75 0A1.75 1.75 0 000 1.75v12.5C0 15.216.784 16 1.75 16h12.5A1.75 1.75 0 0016 14.25V1.75A1.75 1.75 0 0014.25 0H1.75zM1.5 1.75a.25.25 0 01.25-.25h12.5a.25.25 0 01.25.25v12.5a.25.25 0 01-.25.25H1.75a.25.25 0 01-.25-.25V1.75zM11.75 3a.75.75 0 00-.75.75v7.5a.75.75 0 001.5 0v-7.5a.75.75 0 00-.75-.75zm-8.25.75a.75.75 0 011.5 0v5.5a.75.75 0 01-1.5 0v-5.5zM8 3a.75.75 0 00-.75.75v3.5a.75.75 0 001.5 0v-3.5A.75.75 0 008 3z"></path></svg>
      <svg height="16" width="16" class="octicon octicon-search flex-shrink-0 js-jump-to-octicon-search d-none" title="Search" aria-label="Search" viewBox="0 0 16 16" version="1.1" role="img"><path fill-rule="evenodd" d="M11.5 7a4.499 4.499 0 11-8.998 0A4.499 4.499 0 0111.5 7zm-.82 4.74a6 6 0 111.06-1.06l3.04 3.04a.75.75 0 11-1.06 1.06l-3.04-3.04z"></path></svg>
    </div>

    <img class="avatar mr-2 flex-shrink-0 js-jump-to-suggestion-avatar d-none" alt="" aria-label="Team" src="" width="28" height="28">

    <div class="jump-to-suggestion-name js-jump-to-suggestion-name flex-auto overflow-hidden text-left no-wrap css-truncate css-truncate-target">
    </div>

    <div class="border rounded-1 flex-shrink-0 color-bg-tertiary px-1 color-text-tertiary ml-1 f6 d-none js-jump-to-badge-search">
      <span class="js-jump-to-badge-search-text-default d-none" aria-label="in this repository">
        In this repository
      </span>
      <span class="js-jump-to-badge-search-text-global d-none" aria-label="in all of GitHub">
        All GitHub
      </span>
      <span aria-hidden="true" class="d-inline-block ml-1 v-align-middle">↵</span>
    </div>

    <div aria-hidden="true" class="border rounded-1 flex-shrink-0 color-bg-tertiary px-1 color-text-tertiary ml-1 f6 d-none d-on-nav-focus js-jump-to-badge-jump">
      Jump to
      <span class="d-inline-block ml-1 v-align-middle">↵</span>
    </div>
  </a>
</li>

</ul>

<ul class="d-none js-jump-to-no-results-template-container">
  <li class="d-flex flex-justify-center flex-items-center f5 d-none js-jump-to-suggestion p-2">
    <span class="color-text-secondary">No suggested jump to results</span>
  </li>
</ul>

<ul id="jump-to-results" role="listbox" class="p-0 m-0 js-navigation-container jump-to-suggestions-results-container js-jump-to-suggestions-results-container">
  

<li class="d-flex flex-justify-start flex-items-center p-0 f5 navigation-item js-navigation-item js-jump-to-scoped-search d-none" role="option">
  <a tabindex="-1" class="no-underline d-flex flex-auto flex-items-center jump-to-suggestions-path js-jump-to-suggestion-path js-navigation-open p-2" href="" data-item-type="scoped_search">
    <div class="jump-to-octicon js-jump-to-octicon flex-shrink-0 mr-2 text-center d-none">
      <svg height="16" width="16" class="octicon octicon-repo flex-shrink-0 js-jump-to-octicon-repo d-none" title="Repository" aria-label="Repository" viewBox="0 0 16 16" version="1.1" role="img"><path fill-rule="evenodd" d="M2 2.5A2.5 2.5 0 014.5 0h8.75a.75.75 0 01.75.75v12.5a.75.75 0 01-.75.75h-2.5a.75.75 0 110-1.5h1.75v-2h-8a1 1 0 00-.714 1.7.75.75 0 01-1.072 1.05A2.495 2.495 0 012 11.5v-9zm10.5-1V9h-8c-.356 0-.694.074-1 .208V2.5a1 1 0 011-1h8zM5 12.25v3.25a.25.25 0 00.4.2l1.45-1.087a.25.25 0 01.3 0L8.6 15.7a.25.25 0 00.4-.2v-3.25a.25.25 0 00-.25-.25h-3.5a.25.25 0 00-.25.25z"></path></svg>
      <svg height="16" width="16" class="octicon octicon-project flex-shrink-0 js-jump-to-octicon-project d-none" title="Project" aria-label="Project" viewBox="0 0 16 16" version="1.1" role="img"><path fill-rule="evenodd" d="M1.75 0A1.75 1.75 0 000 1.75v12.5C0 15.216.784 16 1.75 16h12.5A1.75 1.75 0 0016 14.25V1.75A1.75 1.75 0 0014.25 0H1.75zM1.5 1.75a.25.25 0 01.25-.25h12.5a.25.25 0 01.25.25v12.5a.25.25 0 01-.25.25H1.75a.25.25 0 01-.25-.25V1.75zM11.75 3a.75.75 0 00-.75.75v7.5a.75.75 0 001.5 0v-7.5a.75.75 0 00-.75-.75zm-8.25.75a.75.75 0 011.5 0v5.5a.75.75 0 01-1.5 0v-5.5zM8 3a.75.75 0 00-.75.75v3.5a.75.75 0 001.5 0v-3.5A.75.75 0 008 3z"></path></svg>
      <svg height="16" width="16" class="octicon octicon-search flex-shrink-0 js-jump-to-octicon-search d-none" title="Search" aria-label="Search" viewBox="0 0 16 16" version="1.1" role="img"><path fill-rule="evenodd" d="M11.5 7a4.499 4.499 0 11-8.998 0A4.499 4.499 0 0111.5 7zm-.82 4.74a6 6 0 111.06-1.06l3.04 3.04a.75.75 0 11-1.06 1.06l-3.04-3.04z"></path></svg>
    </div>

    <img class="avatar mr-2 flex-shrink-0 js-jump-to-suggestion-avatar d-none" alt="" aria-label="Team" src="" width="28" height="28">

    <div class="jump-to-suggestion-name js-jump-to-suggestion-name flex-auto overflow-hidden text-left no-wrap css-truncate css-truncate-target">
    </div>

    <div class="border rounded-1 flex-shrink-0 color-bg-tertiary px-1 color-text-tertiary ml-1 f6 d-none js-jump-to-badge-search">
      <span class="js-jump-to-badge-search-text-default d-none" aria-label="in this repository">
        In this repository
      </span>
      <span class="js-jump-to-badge-search-text-global d-none" aria-label="in all of GitHub">
        All GitHub
      </span>
      <span aria-hidden="true" class="d-inline-block ml-1 v-align-middle">↵</span>
    </div>

    <div aria-hidden="true" class="border rounded-1 flex-shrink-0 color-bg-tertiary px-1 color-text-tertiary ml-1 f6 d-none d-on-nav-focus js-jump-to-badge-jump">
      Jump to
      <span class="d-inline-block ml-1 v-align-middle">↵</span>
    </div>
  </a>
</li>

  

<li class="d-flex flex-justify-start flex-items-center p-0 f5 navigation-item js-navigation-item js-jump-to-owner-scoped-search d-none" role="option">
  <a tabindex="-1" class="no-underline d-flex flex-auto flex-items-center jump-to-suggestions-path js-jump-to-suggestion-path js-navigation-open p-2" href="" data-item-type="owner_scoped_search">
    <div class="jump-to-octicon js-jump-to-octicon flex-shrink-0 mr-2 text-center d-none">
      <svg height="16" width="16" class="octicon octicon-repo flex-shrink-0 js-jump-to-octicon-repo d-none" title="Repository" aria-label="Repository" viewBox="0 0 16 16" version="1.1" role="img"><path fill-rule="evenodd" d="M2 2.5A2.5 2.5 0 014.5 0h8.75a.75.75 0 01.75.75v12.5a.75.75 0 01-.75.75h-2.5a.75.75 0 110-1.5h1.75v-2h-8a1 1 0 00-.714 1.7.75.75 0 01-1.072 1.05A2.495 2.495 0 012 11.5v-9zm10.5-1V9h-8c-.356 0-.694.074-1 .208V2.5a1 1 0 011-1h8zM5 12.25v3.25a.25.25 0 00.4.2l1.45-1.087a.25.25 0 01.3 0L8.6 15.7a.25.25 0 00.4-.2v-3.25a.25.25 0 00-.25-.25h-3.5a.25.25 0 00-.25.25z"></path></svg>
      <svg height="16" width="16" class="octicon octicon-project flex-shrink-0 js-jump-to-octicon-project d-none" title="Project" aria-label="Project" viewBox="0 0 16 16" version="1.1" role="img"><path fill-rule="evenodd" d="M1.75 0A1.75 1.75 0 000 1.75v12.5C0 15.216.784 16 1.75 16h12.5A1.75 1.75 0 0016 14.25V1.75A1.75 1.75 0 0014.25 0H1.75zM1.5 1.75a.25.25 0 01.25-.25h12.5a.25.25 0 01.25.25v12.5a.25.25 0 01-.25.25H1.75a.25.25 0 01-.25-.25V1.75zM11.75 3a.75.75 0 00-.75.75v7.5a.75.75 0 001.5 0v-7.5a.75.75 0 00-.75-.75zm-8.25.75a.75.75 0 011.5 0v5.5a.75.75 0 01-1.5 0v-5.5zM8 3a.75.75 0 00-.75.75v3.5a.75.75 0 001.5 0v-3.5A.75.75 0 008 3z"></path></svg>
      <svg height="16" width="16" class="octicon octicon-search flex-shrink-0 js-jump-to-octicon-search d-none" title="Search" aria-label="Search" viewBox="0 0 16 16" version="1.1" role="img"><path fill-rule="evenodd" d="M11.5 7a4.499 4.499 0 11-8.998 0A4.499 4.499 0 0111.5 7zm-.82 4.74a6 6 0 111.06-1.06l3.04 3.04a.75.75 0 11-1.06 1.06l-3.04-3.04z"></path></svg>
    </div>

    <img class="avatar mr-2 flex-shrink-0 js-jump-to-suggestion-avatar d-none" alt="" aria-label="Team" src="" width="28" height="28">

    <div class="jump-to-suggestion-name js-jump-to-suggestion-name flex-auto overflow-hidden text-left no-wrap css-truncate css-truncate-target">
    </div>

    <div class="border rounded-1 flex-shrink-0 color-bg-tertiary px-1 color-text-tertiary ml-1 f6 d-none js-jump-to-badge-search">
      <span class="js-jump-to-badge-search-text-default d-none" aria-label="in this organization">
        In this organization
      </span>
      <span class="js-jump-to-badge-search-text-global d-none" aria-label="in all of GitHub">
        All GitHub
      </span>
      <span aria-hidden="true" class="d-inline-block ml-1 v-align-middle">↵</span>
    </div>

    <div aria-hidden="true" class="border rounded-1 flex-shrink-0 color-bg-tertiary px-1 color-text-tertiary ml-1 f6 d-none d-on-nav-focus js-jump-to-badge-jump">
      Jump to
      <span class="d-inline-block ml-1 v-align-middle">↵</span>
    </div>
  </a>
</li>

  

<li class="d-flex flex-justify-start flex-items-center p-0 f5 navigation-item js-navigation-item js-jump-to-global-search d-none" role="option">
  <a tabindex="-1" class="no-underline d-flex flex-auto flex-items-center jump-to-suggestions-path js-jump-to-suggestion-path js-navigation-open p-2" href="" data-item-type="global_search">
    <div class="jump-to-octicon js-jump-to-octicon flex-shrink-0 mr-2 text-center d-none">
      <svg height="16" width="16" class="octicon octicon-repo flex-shrink-0 js-jump-to-octicon-repo d-none" title="Repository" aria-label="Repository" viewBox="0 0 16 16" version="1.1" role="img"><path fill-rule="evenodd" d="M2 2.5A2.5 2.5 0 014.5 0h8.75a.75.75 0 01.75.75v12.5a.75.75 0 01-.75.75h-2.5a.75.75 0 110-1.5h1.75v-2h-8a1 1 0 00-.714 1.7.75.75 0 01-1.072 1.05A2.495 2.495 0 012 11.5v-9zm10.5-1V9h-8c-.356 0-.694.074-1 .208V2.5a1 1 0 011-1h8zM5 12.25v3.25a.25.25 0 00.4.2l1.45-1.087a.25.25 0 01.3 0L8.6 15.7a.25.25 0 00.4-.2v-3.25a.25.25 0 00-.25-.25h-3.5a.25.25 0 00-.25.25z"></path></svg>
      <svg height="16" width="16" class="octicon octicon-project flex-shrink-0 js-jump-to-octicon-project d-none" title="Project" aria-label="Project" viewBox="0 0 16 16" version="1.1" role="img"><path fill-rule="evenodd" d="M1.75 0A1.75 1.75 0 000 1.75v12.5C0 15.216.784 16 1.75 16h12.5A1.75 1.75 0 0016 14.25V1.75A1.75 1.75 0 0014.25 0H1.75zM1.5 1.75a.25.25 0 01.25-.25h12.5a.25.25 0 01.25.25v12.5a.25.25 0 01-.25.25H1.75a.25.25 0 01-.25-.25V1.75zM11.75 3a.75.75 0 00-.75.75v7.5a.75.75 0 001.5 0v-7.5a.75.75 0 00-.75-.75zm-8.25.75a.75.75 0 011.5 0v5.5a.75.75 0 01-1.5 0v-5.5zM8 3a.75.75 0 00-.75.75v3.5a.75.75 0 001.5 0v-3.5A.75.75 0 008 3z"></path></svg>
      <svg height="16" width="16" class="octicon octicon-search flex-shrink-0 js-jump-to-octicon-search d-none" title="Search" aria-label="Search" viewBox="0 0 16 16" version="1.1" role="img"><path fill-rule="evenodd" d="M11.5 7a4.499 4.499 0 11-8.998 0A4.499 4.499 0 0111.5 7zm-.82 4.74a6 6 0 111.06-1.06l3.04 3.04a.75.75 0 11-1.06 1.06l-3.04-3.04z"></path></svg>
    </div>

    <img class="avatar mr-2 flex-shrink-0 js-jump-to-suggestion-avatar d-none" alt="" aria-label="Team" src="" width="28" height="28">

    <div class="jump-to-suggestion-name js-jump-to-suggestion-name flex-auto overflow-hidden text-left no-wrap css-truncate css-truncate-target">
    </div>

    <div class="border rounded-1 flex-shrink-0 color-bg-tertiary px-1 color-text-tertiary ml-1 f6 d-none js-jump-to-badge-search">
      <span class="js-jump-to-badge-search-text-default d-none" aria-label="in this repository">
        In this repository
      </span>
      <span class="js-jump-to-badge-search-text-global d-none" aria-label="in all of GitHub">
        All GitHub
      </span>
      <span aria-hidden="true" class="d-inline-block ml-1 v-align-middle">↵</span>
    </div>

    <div aria-hidden="true" class="border rounded-1 flex-shrink-0 color-bg-tertiary px-1 color-text-tertiary ml-1 f6 d-none d-on-nav-focus js-jump-to-badge-jump">
      Jump to
      <span class="d-inline-block ml-1 v-align-middle">↵</span>
    </div>
  </a>
</li>


    <li class="d-flex flex-justify-center flex-items-center p-0 f5 js-jump-to-suggestion">
      <svg style="box-sizing: content-box; color: var(--color-icon-primary);" viewBox="0 0 16 16" fill="none" width="32" height="32" class="m-3">
  <circle cx="8" cy="8" r="7" stroke="currentColor" stroke-opacity="0.25" stroke-width="2" vector-effect="non-scaling-stroke" />
  <path d="M15 8a7.002 7.002 0 00-7-7" stroke="currentColor" stroke-width="2" stroke-linecap="round" vector-effect="non-scaling-stroke">
    <animateTransform attributeName="transform" type="rotate" from="0 8 8" to="360 8 8" dur="1s" repeatCount="indefinite" />
  </path>
</svg>
    </li>
</ul>

            </div>
      </label>
</form>  </div>
</div>

        <nav class="d-flex flex-column flex-md-row flex-self-stretch flex-md-self-auto" aria-label="Global">
      <a class="Header-link py-md-3 d-block d-md-none py-2 border-top border-md-top-0 border-white-fade-15" data-ga-click="Header, click, Nav menu - item:dashboard:user" aria-label="Dashboard" href="/dashboard">
        Dashboard
</a>
    <a class="js-selected-navigation-item Header-link mt-md-n3 mb-md-n3 py-2 py-md-3 mr-0 mr-md-3 border-top border-md-top-0 border-white-fade-15" data-hotkey="g p" data-ga-click="Header, click, Nav menu - item:pulls context:user" aria-label="Pull requests you created" data-selected-links="/pulls /pulls/assigned /pulls/mentioned /pulls" href="/pulls">
        Pull<span class="d-inline d-md-none d-lg-inline"> request</span>s
</a>
    <a class="js-selected-navigation-item Header-link mt-md-n3 mb-md-n3 py-2 py-md-3 mr-0 mr-md-3 border-top border-md-top-0 border-white-fade-15" data-hotkey="g i" data-ga-click="Header, click, Nav menu - item:issues context:user" aria-label="Issues you created" data-selected-links="/issues /issues/assigned /issues/mentioned /issues" href="/issues">
      Issues
</a>
      <div class="d-flex position-relative">
        <a class="js-selected-navigation-item Header-link flex-auto mt-md-n3 mb-md-n3 py-2 py-md-3 mr-0 mr-md-3 border-top border-md-top-0 border-white-fade-15" data-ga-click="Header, click, Nav menu - item:marketplace context:user" data-octo-click="marketplace_click" data-octo-dimensions="location:nav_bar" data-selected-links=" /marketplace" href="/marketplace">
          Marketplace
</a>      </div>

    <a class="js-selected-navigation-item Header-link mt-md-n3 mb-md-n3 py-2 py-md-3 mr-0 mr-md-3 border-top border-md-top-0 border-white-fade-15" data-ga-click="Header, click, Nav menu - item:explore" data-selected-links="/explore /trending /trending/developers /integrations /integrations/feature/code /integrations/feature/collaborate /integrations/feature/ship showcases showcases_search showcases_landing /explore" href="/explore">
      Explore
</a>

        <a class="js-selected-navigation-item Header-link d-block d-md-none py-2 py-md-3 border-top border-md-top-0 border-white-fade-15" data-ga-click="Header, click, Nav menu - item:Sponsors" data-hydro-click="{&quot;event_type&quot;:&quot;sponsors.button_click&quot;,&quot;payload&quot;:{&quot;button&quot;:&quot;HEADER_SPONSORS_DASHBOARD&quot;,&quot;sponsorable_login&quot;:&quot;jhowl01&quot;,&quot;originating_url&quot;:&quot;https://github.com/XENON1T/CEvNS/blob/master/paper_plots/cached_results/xe1t_2fold_wimpul_rescaledcevns.csv&quot;,&quot;user_id&quot;:16269427}}" data-hydro-click-hmac="e1d14b9eca256cf7eda3e0a3247839ceed6ddd56c7afec0ace5ca2be5ef9851e" data-selected-links=" /sponsors/accounts" href="/sponsors/accounts">Sponsors</a>

    <a class="Header-link d-block d-md-none mr-0 mr-md-3 py-2 py-md-3 border-top border-md-top-0 border-white-fade-15" href="/settings/profile">
      Settings
</a>
    <a class="Header-link d-block d-md-none mr-0 mr-md-3 py-2 py-md-3 border-top border-md-top-0 border-white-fade-15" href="/jhowl01">
      <img class="avatar avatar-user" src="https://avatars.githubusercontent.com/u/16269427?s=40&amp;v=4" width="20" height="20" alt="@jhowl01" />
      jhowl01
</a>
    <!-- '"` --><!-- </textarea></xmp> --></option></form><form action="/logout" accept-charset="UTF-8" method="post"><input type="hidden" name="authenticity_token" value="3nRr/MbZTG/YfunJjjpvZnXmeAeq++RhBOPupsttHDhmRgo44pwUZIqB+iHwja6yIQqGBEsUqsZeXojOwdPZSw==" />
      <button type="submit" class="Header-link mr-0 mr-md-3 py-2 py-md-3 border-top border-md-top-0 border-white-fade-15 d-md-none btn-link d-block width-full text-left" data-ga-click="Header, sign out, icon:logout" style="padding-left: 2px;">
        <svg class="octicon octicon-sign-out v-align-middle" viewBox="0 0 16 16" version="1.1" width="16" height="16" aria-hidden="true"><path fill-rule="evenodd" d="M2 2.75C2 1.784 2.784 1 3.75 1h2.5a.75.75 0 010 1.5h-2.5a.25.25 0 00-.25.25v10.5c0 .138.112.25.25.25h2.5a.75.75 0 010 1.5h-2.5A1.75 1.75 0 012 13.25V2.75zm10.44 4.5H6.75a.75.75 0 000 1.5h5.69l-1.97 1.97a.75.75 0 101.06 1.06l3.25-3.25a.75.75 0 000-1.06l-3.25-3.25a.75.75 0 10-1.06 1.06l1.97 1.97z"></path></svg>
        Sign out
      </button>
</form></nav>

    </div>

    <div class="Header-item Header-item--full flex-justify-center d-md-none position-relative">
        <a class="Header-link " href="https://github.com/" data-hotkey="g d"
  aria-label="Homepage " data-ga-click="Header, go to dashboard, icon:logo">
  <svg class="octicon octicon-mark-github v-align-middle" height="32" viewBox="0 0 16 16" version="1.1" width="32" aria-hidden="true"><path fill-rule="evenodd" d="M8 0C3.58 0 0 3.58 0 8c0 3.54 2.29 6.53 5.47 7.59.4.07.55-.17.55-.38 0-.19-.01-.82-.01-1.49-2.01.37-2.53-.49-2.69-.94-.09-.23-.48-.94-.82-1.13-.28-.15-.68-.52-.01-.53.63-.01 1.08.58 1.23.82.72 1.21 1.87.87 2.33.66.07-.52.28-.87.51-1.07-1.78-.2-3.64-.89-3.64-3.95 0-.87.31-1.59.82-2.15-.08-.2-.36-1.02.08-2.12 0 0 .67-.21 2.2.82.64-.18 1.32-.27 2-.27.68 0 1.36.09 2 .27 1.53-1.04 2.2-.82 2.2-.82.44 1.1.16 1.92.08 2.12.51.56.82 1.27.82 2.15 0 3.07-1.87 3.75-3.65 3.95.29.25.54.73.54 1.48 0 1.07-.01 1.93-.01 2.2 0 .21.15.46.55.38A8.013 8.013 0 0016 8c0-4.42-3.58-8-8-8z"></path></svg>
</a>

    </div>

    <div class="Header-item mr-0 mr-md-3 flex-order-1 flex-md-order-none">
        

    <notification-indicator class="js-socket-channel" data-channel="eyJjIjoibm90aWZpY2F0aW9uLWNoYW5nZWQ6MTYyNjk0MjciLCJ0IjoxNjE1ODM1NzI4fQ==--b5880c2ba416e2b874dfffde34a03434d4cf8b500df72dc4de8e7bcb2230045c">
      <a href="/notifications"
         class="Header-link notification-indicator position-relative tooltipped tooltipped-sw"
         
         aria-label="You have no unread notifications"
         data-hotkey="g n"
         data-ga-click="Header, go to notifications, icon:read"
         data-target="notification-indicator.link">
         <span class="mail-status  " data-target="notification-indicator.modifier"></span>
         <svg class="octicon octicon-bell" viewBox="0 0 16 16" version="1.1" width="16" height="16" aria-hidden="true"><path d="M8 16a2 2 0 001.985-1.75c.017-.137-.097-.25-.235-.25h-3.5c-.138 0-.252.113-.235.25A2 2 0 008 16z"></path><path fill-rule="evenodd" d="M8 1.5A3.5 3.5 0 004.5 5v2.947c0 .346-.102.683-.294.97l-1.703 2.556a.018.018 0 00-.003.01l.001.006c0 .002.002.004.004.006a.017.017 0 00.006.004l.007.001h10.964l.007-.001a.016.016 0 00.006-.004.016.016 0 00.004-.006l.001-.007a.017.017 0 00-.003-.01l-1.703-2.554a1.75 1.75 0 01-.294-.97V5A3.5 3.5 0 008 1.5zM3 5a5 5 0 0110 0v2.947c0 .05.015.098.042.139l1.703 2.555A1.518 1.518 0 0113.482 13H2.518a1.518 1.518 0 01-1.263-2.36l1.703-2.554A.25.25 0 003 7.947V5z"></path></svg>
      </a>
    </notification-indicator>

    </div>


    <div class="Header-item position-relative d-none d-md-flex">
        <details class="details-overlay details-reset">
  <summary class="Header-link"
      aria-label="Create new…"
      data-ga-click="Header, create new, icon:add">
      <svg class="octicon octicon-plus" viewBox="0 0 16 16" version="1.1" width="16" height="16" aria-hidden="true"><path fill-rule="evenodd" d="M7.75 2a.75.75 0 01.75.75V7h4.25a.75.75 0 110 1.5H8.5v4.25a.75.75 0 11-1.5 0V8.5H2.75a.75.75 0 010-1.5H7V2.75A.75.75 0 017.75 2z"></path></svg> <span class="dropdown-caret"></span>
  </summary>
  <details-menu class="dropdown-menu dropdown-menu-sw">
    
<a role="menuitem" class="dropdown-item" href="/new" data-ga-click="Header, create new repository">
  New repository
</a>

  <a role="menuitem" class="dropdown-item" href="/new/import" data-ga-click="Header, import a repository">
    Import repository
  </a>

<a role="menuitem" class="dropdown-item" href="https://gist.github.com/" data-ga-click="Header, create new gist">
  New gist
</a>

  <a role="menuitem" class="dropdown-item" href="/organizations/new" data-ga-click="Header, create new organization">
    New organization
  </a>


  <div role="none" class="dropdown-divider"></div>
  <div class="dropdown-header">
    <span title="XENON1T/CEvNS">This repository</span>
  </div>
    <a role="menuitem" class="dropdown-item" href="/XENON1T/CEvNS/issues/new/choose" data-ga-click="Header, create new issue" data-skip-pjax>
      New issue
    </a>


  </details-menu>
</details>

    </div>

    <div class="Header-item position-relative mr-0 d-none d-md-flex">
        
  <details class="details-overlay details-reset js-feature-preview-indicator-container" data-feature-preview-indicator-src="/users/jhowl01/feature_preview/indicator_check">

  <summary class="Header-link"
    aria-label="View profile and more"
    data-ga-click="Header, show menu, icon:avatar">
    <img src="https://avatars.githubusercontent.com/u/16269427?s=60&amp;v=4" alt="@jhowl01" size="20" height="20" width="20" class="avatar-user avatar avatar--small "></img>
      <span class="feature-preview-indicator js-feature-preview-indicator" style="top: 1px;" hidden></span>
    <span class="dropdown-caret"></span>
  </summary>
  <details-menu class="dropdown-menu dropdown-menu-sw" style="width: 180px" 
      src="/users/16269427/menu" preload>
      <include-fragment>
        <p class="text-center mt-3" data-hide-on-error>
          <svg style="box-sizing: content-box; color: var(--color-icon-primary);" viewBox="0 0 16 16" fill="none" width="32" height="32">
  <circle cx="8" cy="8" r="7" stroke="currentColor" stroke-opacity="0.25" stroke-width="2" vector-effect="non-scaling-stroke" />
  <path d="M15 8a7.002 7.002 0 00-7-7" stroke="currentColor" stroke-width="2" stroke-linecap="round" vector-effect="non-scaling-stroke">
    <animateTransform attributeName="transform" type="rotate" from="0 8 8" to="360 8 8" dur="1s" repeatCount="indefinite" />
  </path>
</svg>
        </p>
        <p class="ml-1 mb-2 mt-2 color-text-primary" data-show-on-error>
          <svg class="octicon octicon-alert" viewBox="0 0 16 16" version="1.1" width="16" height="16" aria-hidden="true"><path fill-rule="evenodd" d="M8.22 1.754a.25.25 0 00-.44 0L1.698 13.132a.25.25 0 00.22.368h12.164a.25.25 0 00.22-.368L8.22 1.754zm-1.763-.707c.659-1.234 2.427-1.234 3.086 0l6.082 11.378A1.75 1.75 0 0114.082 15H1.918a1.75 1.75 0 01-1.543-2.575L6.457 1.047zM9 11a1 1 0 11-2 0 1 1 0 012 0zm-.25-5.25a.75.75 0 00-1.5 0v2.5a.75.75 0 001.5 0v-2.5z"></path></svg>
          Sorry, something went wrong.
        </p>
      </include-fragment>
  </details-menu>
</details>

    </div>
</header>

              
    </div>

  <div id="start-of-content" class="show-on-focus"></div>





    <div data-pjax-replace id="js-flash-container">


  <template class="js-flash-template">
    <div class="flash flash-full  {{ className }}">
  <div class=" px-2" >
    <button class="flash-close js-flash-close" type="button" aria-label="Dismiss this message">
      <svg class="octicon octicon-x" viewBox="0 0 16 16" version="1.1" width="16" height="16" aria-hidden="true"><path fill-rule="evenodd" d="M3.72 3.72a.75.75 0 011.06 0L8 6.94l3.22-3.22a.75.75 0 111.06 1.06L9.06 8l3.22 3.22a.75.75 0 11-1.06 1.06L8 9.06l-3.22 3.22a.75.75 0 01-1.06-1.06L6.94 8 3.72 4.78a.75.75 0 010-1.06z"></path></svg>
    </button>
    
      <div>{{ message }}</div>

  </div>
</div>
  </template>
</div>


    

  <include-fragment class="js-notification-shelf-include-fragment" data-base-src="https://github.com/notifications/beta/shelf"></include-fragment>




  <div
    class="application-main "
    data-commit-hovercards-enabled
    data-discussion-hovercards-enabled
    data-issue-and-pr-hovercards-enabled
  >
          <div itemscope itemtype="http://schema.org/SoftwareSourceCode" class="">
    <main id="js-repo-pjax-container" data-pjax-container >
      

      


    






  


  <div class="color-bg-secondary pt-3 hide-full-screen mb-5">

      <div class="d-flex mb-3 px-3 px-md-4 px-lg-5">

        <div class="flex-auto min-width-0 width-fit mr-3">
            <h1 class=" d-flex flex-wrap flex-items-center break-word f3 text-normal">
    <svg class="octicon octicon-lock color-text-secondary mr-2" viewBox="0 0 16 16" version="1.1" width="16" height="16" aria-hidden="true"><path fill-rule="evenodd" d="M4 4v2h-.25A1.75 1.75 0 002 7.75v5.5c0 .966.784 1.75 1.75 1.75h8.5A1.75 1.75 0 0014 13.25v-5.5A1.75 1.75 0 0012.25 6H12V4a4 4 0 10-8 0zm6.5 2V4a2.5 2.5 0 00-5 0v2h5zM12 7.5h.25a.25.25 0 01.25.25v5.5a.25.25 0 01-.25.25h-8.5a.25.25 0 01-.25-.25v-5.5a.25.25 0 01.25-.25H12z"></path></svg>
    <span class="author flex-self-stretch" itemprop="author">
      <a class="url fn" rel="author" data-hovercard-type="organization" data-hovercard-url="/orgs/XENON1T/hovercard" href="/XENON1T">XENON1T</a>
    </span>
    <span class="mx-1 flex-self-stretch color-text-secondary">/</span>
  <strong itemprop="name" class="mr-2 flex-self-stretch">
    <a data-pjax="#js-repo-pjax-container" class="" href="/XENON1T/CEvNS">CEvNS</a>
  </strong>
  <span class="Label Label--outline v-align-middle ">Private</span>
</h1>


        </div>

          <ul class="pagehead-actions flex-shrink-0 d-none d-md-inline" style="padding: 2px 0;">

  <li>
        <notifications-list-subscription-form class="f5 position-relative d-flex">
      <details
        class="details-reset details-overlay f5 position-relative"
        data-target="notifications-list-subscription-form.details"
        data-action="toggle:notifications-list-subscription-form#detailsToggled"
      >

      <summary class="btn btn-sm rounded-right-0" data-hydro-click="{&quot;event_type&quot;:&quot;repository.click&quot;,&quot;payload&quot;:{&quot;target&quot;:&quot;WATCH_BUTTON&quot;,&quot;repository_id&quot;:252569505,&quot;originating_url&quot;:&quot;https://github.com/XENON1T/CEvNS/blob/master/paper_plots/cached_results/xe1t_2fold_wimpul_rescaledcevns.csv&quot;,&quot;user_id&quot;:16269427}}" data-hydro-click-hmac="94672a75cfe23836d752f722e5ab2b517433d2e6ffb91bfd43b55cd22d9972ae" data-ga-click="Repository, click Watch settings, action:blob#show" aria-label="Notifications settings">
          <span data-menu-button>
            <span
              
              
              data-target="notifications-list-subscription-form.unwatchButtonCopy"
            >
              <svg class="octicon octicon-eye" height="16" viewBox="0 0 16 16" version="1.1" width="16" aria-hidden="true"><path fill-rule="evenodd" d="M1.679 7.932c.412-.621 1.242-1.75 2.366-2.717C5.175 4.242 6.527 3.5 8 3.5c1.473 0 2.824.742 3.955 1.715 1.124.967 1.954 2.096 2.366 2.717a.119.119 0 010 .136c-.412.621-1.242 1.75-2.366 2.717C10.825 11.758 9.473 12.5 8 12.5c-1.473 0-2.824-.742-3.955-1.715C2.92 9.818 2.09 8.69 1.679 8.068a.119.119 0 010-.136zM8 2c-1.981 0-3.67.992-4.933 2.078C1.797 5.169.88 6.423.43 7.1a1.619 1.619 0 000 1.798c.45.678 1.367 1.932 2.637 3.024C4.329 13.008 6.019 14 8 14c1.981 0 3.67-.992 4.933-2.078 1.27-1.091 2.187-2.345 2.637-3.023a1.619 1.619 0 000-1.798c-.45-.678-1.367-1.932-2.637-3.023C11.671 2.992 9.981 2 8 2zm0 8a2 2 0 100-4 2 2 0 000 4z"></path></svg>
              Unwatch
            </span>
            <span
              hidden
              
              data-target="notifications-list-subscription-form.stopIgnoringButtonCopy"
            >
              <svg class="octicon octicon-bell-slash" height="16" viewBox="0 0 16 16" version="1.1" width="16" aria-hidden="true"><path fill-rule="evenodd" d="M8 1.5c-.997 0-1.895.416-2.534 1.086A.75.75 0 014.38 1.55 5 5 0 0113 5v2.373a.75.75 0 01-1.5 0V5A3.5 3.5 0 008 1.5zM4.182 4.31L1.19 2.143a.75.75 0 10-.88 1.214L3 5.305v2.642a.25.25 0 01-.042.139L1.255 10.64A1.518 1.518 0 002.518 13h11.108l1.184.857a.75.75 0 10.88-1.214l-1.375-.996a1.196 1.196 0 00-.013-.01L4.198 4.321a.733.733 0 00-.016-.011zm7.373 7.19L4.5 6.391v1.556c0 .346-.102.683-.294.97l-1.703 2.556a.018.018 0 00-.003.01.015.015 0 00.005.012.017.017 0 00.006.004l.007.001h9.037zM8 16a2 2 0 001.985-1.75c.017-.137-.097-.25-.235-.25h-3.5c-.138 0-.252.113-.235.25A2 2 0 008 16z"></path></svg>
              Stop ignoring
            </span>
            <span
              hidden
              
              data-target="notifications-list-subscription-form.watchButtonCopy"
            >
              <svg class="octicon octicon-eye" height="16" viewBox="0 0 16 16" version="1.1" width="16" aria-hidden="true"><path fill-rule="evenodd" d="M1.679 7.932c.412-.621 1.242-1.75 2.366-2.717C5.175 4.242 6.527 3.5 8 3.5c1.473 0 2.824.742 3.955 1.715 1.124.967 1.954 2.096 2.366 2.717a.119.119 0 010 .136c-.412.621-1.242 1.75-2.366 2.717C10.825 11.758 9.473 12.5 8 12.5c-1.473 0-2.824-.742-3.955-1.715C2.92 9.818 2.09 8.69 1.679 8.068a.119.119 0 010-.136zM8 2c-1.981 0-3.67.992-4.933 2.078C1.797 5.169.88 6.423.43 7.1a1.619 1.619 0 000 1.798c.45.678 1.367 1.932 2.637 3.024C4.329 13.008 6.019 14 8 14c1.981 0 3.67-.992 4.933-2.078 1.27-1.091 2.187-2.345 2.637-3.023a1.619 1.619 0 000-1.798c-.45-.678-1.367-1.932-2.637-3.023C11.671 2.992 9.981 2 8 2zm0 8a2 2 0 100-4 2 2 0 000 4z"></path></svg>
              Watch
            </span>
          </span>
          <span class="dropdown-caret"></span>
</summary>
        <details-menu
          class="SelectMenu  "
          role="menu"
          data-target="notifications-list-subscription-form.menu"
          
        >
          <div class="SelectMenu-modal notifications-component-menu-modal">
            <header class="SelectMenu-header">
              <h3 class="SelectMenu-title">Notifications</h3>
              <button class="SelectMenu-closeButton" type="button" aria-label="Close menu" data-action="click:notifications-list-subscription-form#closeMenu">
                <svg class="octicon octicon-x" viewBox="0 0 16 16" version="1.1" width="16" height="16" aria-hidden="true"><path fill-rule="evenodd" d="M3.72 3.72a.75.75 0 011.06 0L8 6.94l3.22-3.22a.75.75 0 111.06 1.06L9.06 8l3.22 3.22a.75.75 0 11-1.06 1.06L8 9.06l-3.22 3.22a.75.75 0 01-1.06-1.06L6.94 8 3.72 4.78a.75.75 0 010-1.06z"></path></svg>
              </button>
            </header>

            <div class="SelectMenu-list">
              <form data-target="notifications-list-subscription-form.form" data-action="submit:notifications-list-subscription-form#submitForm" action="/notifications/subscribe" accept-charset="UTF-8" method="post"><input type="hidden" name="authenticity_token" value="ue6Iupv3C7ODKDc5qnsElGeQ0fcf9xumXNMe4rfob8EPWGB6GM/wwoV1PEv2a9ZRUX9czgasqtAp/LjFGt3X6A==" />

                <input type="hidden" name="repository_id" value="252569505">

                <button
                  type="submit"
                  name="do"
                  value="included"
                  class="SelectMenu-item flex-items-start"
                  role="menuitemradio"
                  aria-checked="false"
                  data-targets="notifications-list-subscription-form.subscriptionButtons"
                  
                >
                  <span class="f5">
                    <svg class="octicon octicon-check SelectMenu-icon SelectMenu-icon--check" height="16" viewBox="0 0 16 16" version="1.1" width="16" aria-hidden="true"><path fill-rule="evenodd" d="M13.78 4.22a.75.75 0 010 1.06l-7.25 7.25a.75.75 0 01-1.06 0L2.22 9.28a.75.75 0 011.06-1.06L6 10.94l6.72-6.72a.75.75 0 011.06 0z"></path></svg>
                  </span>
                  <div>
                    <div class="f5 text-bold">
                      Participating and @mentions
                    </div>
                    <div class="text-small color-text-secondary text-normal pb-1">
                      Only receive notifications from this repository when participating or @mentioned.
                    </div>
                  </div>
                </button>

                <button
                  type="submit"
                  name="do"
                  value="subscribed"
                  class="SelectMenu-item flex-items-start"
                  role="menuitemradio"
                  aria-checked="true"
                  data-targets="notifications-list-subscription-form.subscriptionButtons"
                >
                  <span class="f5">
                    <svg class="octicon octicon-check SelectMenu-icon SelectMenu-icon--check" height="16" viewBox="0 0 16 16" version="1.1" width="16" aria-hidden="true"><path fill-rule="evenodd" d="M13.78 4.22a.75.75 0 010 1.06l-7.25 7.25a.75.75 0 01-1.06 0L2.22 9.28a.75.75 0 011.06-1.06L6 10.94l6.72-6.72a.75.75 0 011.06 0z"></path></svg>
                  </span>
                  <div>
                    <div class="f5 text-bold">
                      All Activity
                    </div>
                    <div class="text-small color-text-secondary text-normal pb-1">
                      Notified of all notifications on this repository.
                    </div>
                  </div>
                </button>

                <button
                  type="submit"
                  name="do"
                  value="ignore"
                  class="SelectMenu-item flex-items-start"
                  role="menuitemradio"
                  aria-checked="false"
                  data-targets="notifications-list-subscription-form.subscriptionButtons"
                >
                  <span class="f5">
                    <svg class="octicon octicon-check SelectMenu-icon SelectMenu-icon--check" height="16" viewBox="0 0 16 16" version="1.1" width="16" aria-hidden="true"><path fill-rule="evenodd" d="M13.78 4.22a.75.75 0 010 1.06l-7.25 7.25a.75.75 0 01-1.06 0L2.22 9.28a.75.75 0 011.06-1.06L6 10.94l6.72-6.72a.75.75 0 011.06 0z"></path></svg>
                  </span>
                  <div>
                    <div class="f5 text-bold">
                      Ignore
                    </div>
                    <div class="text-small color-text-secondary text-normal pb-1">
                      Never be notified.
                    </div>
                  </div>
                </button>
</form>
              <button
                class="SelectMenu-item flex-items-start pr-3"
                type="button"
                role="menuitemradio"
                data-target="notifications-list-subscription-form.customButton"
                data-action="click:notifications-list-subscription-form#openCustomDialog"
                aria-haspopup="true"
                aria-checked="false"
                
              >
                <span class="f5">
                  <svg class="octicon octicon-check SelectMenu-icon SelectMenu-icon--check" height="16" viewBox="0 0 16 16" version="1.1" width="16" aria-hidden="true"><path fill-rule="evenodd" d="M13.78 4.22a.75.75 0 010 1.06l-7.25 7.25a.75.75 0 01-1.06 0L2.22 9.28a.75.75 0 011.06-1.06L6 10.94l6.72-6.72a.75.75 0 011.06 0z"></path></svg>
                </span>
                <div>
                  <div class="d-flex flex-items-start flex-justify-between">
                    <div class="f5 text-bold">Custom</div>
                    <div class="f5 pr-1">
                      <svg class="octicon octicon-arrow-right" height="16" viewBox="0 0 16 16" version="1.1" width="16" aria-hidden="true"><path fill-rule="evenodd" d="M8.22 2.97a.75.75 0 011.06 0l4.25 4.25a.75.75 0 010 1.06l-4.25 4.25a.75.75 0 01-1.06-1.06l2.97-2.97H3.75a.75.75 0 010-1.5h7.44L8.22 4.03a.75.75 0 010-1.06z"></path></svg>
                    </div>
                  </div>
                  <div class="text-small color-text-secondary text-normal pb-1">
                    Select events you want to be notified of in addition to participating and @mentions.
                  </div>
                </div>
              </button>
            </div>
          </div>
        </details-menu>

        <details-dialog class="notifications-component-dialog " data-target="notifications-list-subscription-form.customDialog" hidden>
          <div class="SelectMenu-modal notifications-component-dialog-modal overflow-visible">
            <form data-target="notifications-list-subscription-form.customform" data-action="submit:notifications-list-subscription-form#submitCustomForm" action="/notifications/subscribe" accept-charset="UTF-8" method="post"><input type="hidden" name="authenticity_token" value="5+4LW1kjZJHy3IgEBtQRFpb6WhMUi9jBnBSorMA9XRNRWOOb2huf4PSBg3ZaxMPToBXXKg3QabfpOw6LbQjlOg==" />

              <input type="hidden" name="repository_id" value="252569505">

              <header class="d-sm-none SelectMenu-header pb-0 border-bottom-0 px-2 px-sm-3">
                <h1 class="f3 SelectMenu-title d-inline-flex">
                  <button
                    class="color-bg-primary border-0 px-2 py-0 m-0 Link--secondary f5"
                    aria-label="Return to menu"
                    type="button"
                    data-action="click:notifications-list-subscription-form#closeCustomDialog"
                  >
                    <svg style="" class="octicon octicon-arrow-left" height="16" viewBox="0 0 16 16" version="1.1" width="16" aria-hidden="true"><path fill-rule="evenodd" d="M7.78 12.53a.75.75 0 01-1.06 0L2.47 8.28a.75.75 0 010-1.06l4.25-4.25a.75.75 0 011.06 1.06L4.81 7h7.44a.75.75 0 010 1.5H4.81l2.97 2.97a.75.75 0 010 1.06z"></path></svg>
                  </button>
                  Custom
                </h3>
              </header>

              <header class="d-none d-sm-flex flex-items-start pt-1">
                <button
                  class="border-0 px-2 pt-1 m-0 Link--secondary f5"
                  style="background-color: transparent;"
                  aria-label="Return to menu"
                  type="button"
                  data-action="click:notifications-list-subscription-form#closeCustomDialog"
                >
                  <svg style="position: relative; left: 2px; top: 1px" class="octicon octicon-arrow-left" height="16" viewBox="0 0 16 16" version="1.1" width="16" aria-hidden="true"><path fill-rule="evenodd" d="M7.78 12.53a.75.75 0 01-1.06 0L2.47 8.28a.75.75 0 010-1.06l4.25-4.25a.75.75 0 011.06 1.06L4.81 7h7.44a.75.75 0 010 1.5H4.81l2.97 2.97a.75.75 0 010 1.06z"></path></svg>
                </button>

                <h1 class="pt-1 pr-4 pb-0 pl-0 f5 text-bold">
                  Custom
                </h1>
              </header>

              <fieldset>
                <legend>
                  <div class="text-small color-text-secondary pt-0 pr-3 pb-3 pl-6 pl-sm-5 border-bottom mb-3">
                    Select events you want to be notified of in addition to participating and @mentions.
                  </div>
                </legend>
                  <div class="form-checkbox mr-3 ml-6 ml-sm-5 mb-2 mt-0">
                    <label class="f5 text-normal">
                      <input
                        type="checkbox"
                        name="thread_types[]"
                        value="Issue"
                        data-targets="notifications-list-subscription-form.threadTypeCheckboxes"
                        data-action="change:notifications-list-subscription-form#threadTypeCheckboxesUpdated"
                        
                      >
                      Issues
                    </label>

                  </div>
                  <div class="form-checkbox mr-3 ml-6 ml-sm-5 mb-2 mt-0">
                    <label class="f5 text-normal">
                      <input
                        type="checkbox"
                        name="thread_types[]"
                        value="PullRequest"
                        data-targets="notifications-list-subscription-form.threadTypeCheckboxes"
                        data-action="change:notifications-list-subscription-form#threadTypeCheckboxesUpdated"
                        
                      >
                      Pull requests
                    </label>

                  </div>
                  <div class="form-checkbox mr-3 ml-6 ml-sm-5 mb-2 mt-0">
                    <label class="f5 text-normal">
                      <input
                        type="checkbox"
                        name="thread_types[]"
                        value="Release"
                        data-targets="notifications-list-subscription-form.threadTypeCheckboxes"
                        data-action="change:notifications-list-subscription-form#threadTypeCheckboxesUpdated"
                        
                      >
                      Releases
                    </label>

                  </div>
                  <div class="form-checkbox mr-3 ml-6 ml-sm-5 mb-2 mt-0">
                    <label class="f5 text-normal">
                      <input
                        type="checkbox"
                        name="thread_types[]"
                        value="Discussion"
                        data-targets="notifications-list-subscription-form.threadTypeCheckboxes"
                        data-action="change:notifications-list-subscription-form#threadTypeCheckboxesUpdated"
                        
                      >
                      Discussions
                    </label>

                      <span
                        class="tooltipped tooltipped-nw mr-2 p-1 float-right"
                        
                        aria-label="Discussions are not enabled for this repo">
                        <svg style="fill: var(--color-icon-tertiary)" class="octicon octicon-info" viewBox="0 0 16 16" version="1.1" width="16" height="16" aria-hidden="true"><path fill-rule="evenodd" d="M8 1.5a6.5 6.5 0 100 13 6.5 6.5 0 000-13zM0 8a8 8 0 1116 0A8 8 0 010 8zm6.5-.25A.75.75 0 017.25 7h1a.75.75 0 01.75.75v2.75h.25a.75.75 0 010 1.5h-2a.75.75 0 010-1.5h.25v-2h-.25a.75.75 0 01-.75-.75zM8 6a1 1 0 100-2 1 1 0 000 2z"></path></svg>
                      </span>
                  </div>
              </fieldset>
              <div class="pt-2 pb-3 px-3 d-flex flex-justify-start flex-row-reverse">
                <button
                  type="submit"
                  name="do"
                  value="custom"
                  class="btn btn-sm btn-primary ml-2"
                  data-target="notifications-list-subscription-form.customSubmit"
                  disabled
                >Apply</button>

                <button
                  class="btn btn-sm"
                  type="button"
                  data-action="click:notifications-list-subscription-form#resetForm"
                  data-close-dialog="">Cancel</button>
              </div>
</form>          </div>
        </details-dialog>
        <div class="notifications-component-dialog-overlay"></div>
      </details>
        <a class="social-count"
          href="/XENON1T/CEvNS/watchers"
          aria-label="4 users are watching this repository"
          data-target="notifications-list-subscription-form.socialCount"
        >
          4
        </a>
    </notifications-list-subscription-form>

  </li>

  <li>
        <div class="d-block js-toggler-container js-social-container starring-container ">
    <form class="starred js-social-form" action="/XENON1T/CEvNS/unstar" accept-charset="UTF-8" method="post"><input type="hidden" name="authenticity_token" value="C3XrFmc7rXN2v2etI2UAvhMSpVl5eUfopm3J7fkZ5cK04LG5zfYC70VCvzK/7mguDkJsAvgIJUVt3DBb1s1uLw==" />
      <input type="hidden" name="context" value="repository">
      <button type="submit" class="btn btn-sm btn-with-count  js-toggler-target" aria-label="Unstar this repository" title="Unstar XENON1T/CEvNS" data-hydro-click="{&quot;event_type&quot;:&quot;repository.click&quot;,&quot;payload&quot;:{&quot;target&quot;:&quot;UNSTAR_BUTTON&quot;,&quot;repository_id&quot;:252569505,&quot;originating_url&quot;:&quot;https://github.com/XENON1T/CEvNS/blob/master/paper_plots/cached_results/xe1t_2fold_wimpul_rescaledcevns.csv&quot;,&quot;user_id&quot;:16269427}}" data-hydro-click-hmac="ecdae834edebfcc6a67775349ae0dea07869789fa13052a7c6f1b9a8c9a89312" data-ga-click="Repository, click unstar button, action:blob#show; text:Unstar">        <svg class="octicon octicon-star-fill mr-1" height="16" viewBox="0 0 16 16" version="1.1" width="16" aria-hidden="true"><path fill-rule="evenodd" d="M8 .25a.75.75 0 01.673.418l1.882 3.815 4.21.612a.75.75 0 01.416 1.279l-3.046 2.97.719 4.192a.75.75 0 01-1.088.791L8 12.347l-3.766 1.98a.75.75 0 01-1.088-.79l.72-4.194L.818 6.374a.75.75 0 01.416-1.28l4.21-.611L7.327.668A.75.75 0 018 .25z"></path></svg>
        <span>
          Unstar
</span></button>        <a class="social-count js-social-count" href="/XENON1T/CEvNS/stargazers"
           aria-label="0 users starred this repository">
           0
        </a>
</form>
    <form class="unstarred js-social-form" action="/XENON1T/CEvNS/star" accept-charset="UTF-8" method="post"><input type="hidden" name="authenticity_token" value="rk+sA4w0dwKjd8bUEOiwTmY3ojECrYmVEzsb+8BJ7e5FVkrUbCtRnP9TW4ViCr9G21EJ/TajdJqNpEsQ3qrwHQ==" />
      <input type="hidden" name="context" value="repository">
      <button type="submit" class="btn btn-sm btn-with-count  js-toggler-target" aria-label="Unstar this repository" title="Star XENON1T/CEvNS" data-hydro-click="{&quot;event_type&quot;:&quot;repository.click&quot;,&quot;payload&quot;:{&quot;target&quot;:&quot;STAR_BUTTON&quot;,&quot;repository_id&quot;:252569505,&quot;originating_url&quot;:&quot;https://github.com/XENON1T/CEvNS/blob/master/paper_plots/cached_results/xe1t_2fold_wimpul_rescaledcevns.csv&quot;,&quot;user_id&quot;:16269427}}" data-hydro-click-hmac="9d049224dbbdbcec1d82bb31050b16a49f6f359ee52d83af3b2af758560a2373" data-ga-click="Repository, click star button, action:blob#show; text:Star">        <svg class="octicon octicon-star mr-1" height="16" viewBox="0 0 16 16" version="1.1" width="16" aria-hidden="true"><path fill-rule="evenodd" d="M8 .25a.75.75 0 01.673.418l1.882 3.815 4.21.612a.75.75 0 01.416 1.279l-3.046 2.97.719 4.192a.75.75 0 01-1.088.791L8 12.347l-3.766 1.98a.75.75 0 01-1.088-.79l.72-4.194L.818 6.374a.75.75 0 01.416-1.28l4.21-.611L7.327.668A.75.75 0 018 .25zm0 2.445L6.615 5.5a.75.75 0 01-.564.41l-3.097.45 2.24 2.184a.75.75 0 01.216.664l-.528 3.084 2.769-1.456a.75.75 0 01.698 0l2.77 1.456-.53-3.084a.75.75 0 01.216-.664l2.24-2.183-3.096-.45a.75.75 0 01-.564-.41L8 2.694v.001z"></path></svg>
        <span>
          Star
</span></button>        <a class="social-count js-social-count" href="/XENON1T/CEvNS/stargazers"
           aria-label="0 users starred this repository">
          0
        </a>
</form>  </div>

  </li>

  <li>
            <div class="float-left">
              <details class="details-reset details-overlay details-overlay-dark " >
                      <summary
                    class="btn btn-sm btn-with-count"
                    title="Fork your own copy of XENON1T/CEvNS to your account"
                    data-hydro-click="{&quot;event_type&quot;:&quot;repository.click&quot;,&quot;payload&quot;:{&quot;target&quot;:&quot;FORK_BUTTON&quot;,&quot;repository_id&quot;:252569505,&quot;originating_url&quot;:&quot;https://github.com/XENON1T/CEvNS/blob/master/paper_plots/cached_results/xe1t_2fold_wimpul_rescaledcevns.csv&quot;,&quot;user_id&quot;:16269427}}" data-hydro-click-hmac="9a5db18cd2da30c0690d6f2445de4c92af088c4a5f189b17366588b3b7ab72d2" data-ga-click="Repository, show fork modal, action:blob#show; text:Fork">
                    <svg class="octicon octicon-repo-forked" viewBox="0 0 16 16" version="1.1" width="16" height="16" aria-hidden="true"><path fill-rule="evenodd" d="M5 3.25a.75.75 0 11-1.5 0 .75.75 0 011.5 0zm0 2.122a2.25 2.25 0 10-1.5 0v.878A2.25 2.25 0 005.75 8.5h1.5v2.128a2.251 2.251 0 101.5 0V8.5h1.5a2.25 2.25 0 002.25-2.25v-.878a2.25 2.25 0 10-1.5 0v.878a.75.75 0 01-.75.75h-4.5A.75.75 0 015 6.25v-.878zm3.75 7.378a.75.75 0 11-1.5 0 .75.75 0 011.5 0zm3-8.75a.75.75 0 100-1.5.75.75 0 000 1.5z"></path></svg>
                    Fork
                  </summary>

  <details-dialog
    class="Box d-flex flex-column anim-fade-in fast Box--overlay "
      aria-label="Fork CEvNS"
      src="/XENON1T/CEvNS/fork?fragment=1"
      preload
    >
    <div class="Box-header">
      <button class="Box-btn-octicon btn-octicon float-right" type="button" aria-label="Close dialog" data-close-dialog>
        <svg class="octicon octicon-x" height="16" viewBox="0 0 16 16" version="1.1" width="16" aria-hidden="true"><path fill-rule="evenodd" d="M3.72 3.72a.75.75 0 011.06 0L8 6.94l3.22-3.22a.75.75 0 111.06 1.06L9.06 8l3.22 3.22a.75.75 0 11-1.06 1.06L8 9.06l-3.22 3.22a.75.75 0 01-1.06-1.06L6.94 8 3.72 4.78a.75.75 0 010-1.06z"></path></svg>
      </button>
      <h1 class="Box-title">Fork CEvNS</h1>
    </div>
      
                <div class="text-center overflow-auto">
                  <include-fragment>
                    <div class="octocat-spinner my-5" aria-label="Loading..."></div>
                    <p class="f5 color-text-secondary">If this dialog fails to load, you can visit <a href="/XENON1T/CEvNS/fork">the fork page</a> directly.</p>
                  </include-fragment>
                </div>

  </details-dialog>
</details>
            </div>

      <a href="/XENON1T/CEvNS/network/members" class="social-count"
         aria-label="0 users forked this repository">
        0
      </a>
  </li>
</ul>

      </div>
        
<nav aria-label="Repository" data-pjax="#js-repo-pjax-container" class="js-repo-nav js-sidenav-container-pjax js-responsive-underlinenav overflow-hidden UnderlineNav px-3 px-md-4 px-lg-5 bg-gray-light">

  <ul class="UnderlineNav-body list-style-none ">      <li class="d-flex">
        <a class="js-selected-navigation-item selected UnderlineNav-item hx_underlinenav-item no-wrap js-responsive-underlinenav-item" data-tab-item="i0code-tab" data-hotkey="g c" data-ga-click="Repository, Navigation click, Code tab" aria-current="page" data-selected-links="repo_source repo_downloads repo_commits repo_releases repo_tags repo_branches repo_packages repo_deployments /XENON1T/CEvNS" href="/XENON1T/CEvNS">
              <svg class="octicon octicon-code UnderlineNav-octicon d-none d-sm-inline" height="16" viewBox="0 0 16 16" version="1.1" width="16" aria-hidden="true"><path fill-rule="evenodd" d="M4.72 3.22a.75.75 0 011.06 1.06L2.06 8l3.72 3.72a.75.75 0 11-1.06 1.06L.47 8.53a.75.75 0 010-1.06l4.25-4.25zm6.56 0a.75.75 0 10-1.06 1.06L13.94 8l-3.72 3.72a.75.75 0 101.06 1.06l4.25-4.25a.75.75 0 000-1.06l-4.25-4.25z"></path></svg>
            <span data-content="Code">Code</span>
              <span title="Not available" class="Counter "></span>
</a>

      </li>
      <li class="d-flex">
        <a class="js-selected-navigation-item UnderlineNav-item hx_underlinenav-item no-wrap js-responsive-underlinenav-item" data-tab-item="i1issues-tab" data-hotkey="g i" data-ga-click="Repository, Navigation click, Issues tab" data-selected-links="repo_issues repo_labels repo_milestones /XENON1T/CEvNS/issues" href="/XENON1T/CEvNS/issues">
              <svg class="octicon octicon-issue-opened UnderlineNav-octicon d-none d-sm-inline" height="16" viewBox="0 0 16 16" version="1.1" width="16" aria-hidden="true"><path fill-rule="evenodd" d="M8 1.5a6.5 6.5 0 100 13 6.5 6.5 0 000-13zM0 8a8 8 0 1116 0A8 8 0 010 8zm9 3a1 1 0 11-2 0 1 1 0 012 0zm-.25-6.25a.75.75 0 00-1.5 0v3.5a.75.75 0 001.5 0v-3.5z"></path></svg>
            <span data-content="Issues">Issues</span>
              <span title="0" hidden="hidden" class="Counter ">0</span>
</a>

      </li>
      <li class="d-flex">
        <a class="js-selected-navigation-item UnderlineNav-item hx_underlinenav-item no-wrap js-responsive-underlinenav-item" data-tab-item="i2pull-requests-tab" data-hotkey="g p" data-ga-click="Repository, Navigation click, Pull requests tab" data-selected-links="repo_pulls checks /XENON1T/CEvNS/pulls" href="/XENON1T/CEvNS/pulls">
              <svg class="octicon octicon-git-pull-request UnderlineNav-octicon d-none d-sm-inline" height="16" viewBox="0 0 16 16" version="1.1" width="16" aria-hidden="true"><path fill-rule="evenodd" d="M7.177 3.073L9.573.677A.25.25 0 0110 .854v4.792a.25.25 0 01-.427.177L7.177 3.427a.25.25 0 010-.354zM3.75 2.5a.75.75 0 100 1.5.75.75 0 000-1.5zm-2.25.75a2.25 2.25 0 113 2.122v5.256a2.251 2.251 0 11-1.5 0V5.372A2.25 2.25 0 011.5 3.25zM11 2.5h-1V4h1a1 1 0 011 1v5.628a2.251 2.251 0 101.5 0V5A2.5 2.5 0 0011 2.5zm1 10.25a.75.75 0 111.5 0 .75.75 0 01-1.5 0zM3.75 12a.75.75 0 100 1.5.75.75 0 000-1.5z"></path></svg>
            <span data-content="Pull requests">Pull requests</span>
              <span title="0" hidden="hidden" class="Counter ">0</span>
</a>

      </li>
      <li class="d-flex">
        <a class="js-selected-navigation-item UnderlineNav-item hx_underlinenav-item no-wrap js-responsive-underlinenav-item" data-tab-item="i3actions-tab" data-hotkey="g a" data-ga-click="Repository, Navigation click, Actions tab" data-selected-links="repo_actions /XENON1T/CEvNS/actions" href="/XENON1T/CEvNS/actions">
              <svg class="octicon octicon-play UnderlineNav-octicon d-none d-sm-inline" height="16" viewBox="0 0 16 16" version="1.1" width="16" aria-hidden="true"><path fill-rule="evenodd" d="M1.5 8a6.5 6.5 0 1113 0 6.5 6.5 0 01-13 0zM8 0a8 8 0 100 16A8 8 0 008 0zM6.379 5.227A.25.25 0 006 5.442v5.117a.25.25 0 00.379.214l4.264-2.559a.25.25 0 000-.428L6.379 5.227z"></path></svg>
            <span data-content="Actions">Actions</span>
              <span title="Not available" class="Counter "></span>
</a>

      </li>
      <li class="d-flex">
        <a class="js-selected-navigation-item UnderlineNav-item hx_underlinenav-item no-wrap js-responsive-underlinenav-item" data-tab-item="i4projects-tab" data-hotkey="g b" data-ga-click="Repository, Navigation click, Projects tab" data-selected-links="repo_projects new_repo_project repo_project /XENON1T/CEvNS/projects" href="/XENON1T/CEvNS/projects">
              <svg class="octicon octicon-project UnderlineNav-octicon d-none d-sm-inline" height="16" viewBox="0 0 16 16" version="1.1" width="16" aria-hidden="true"><path fill-rule="evenodd" d="M1.75 0A1.75 1.75 0 000 1.75v12.5C0 15.216.784 16 1.75 16h12.5A1.75 1.75 0 0016 14.25V1.75A1.75 1.75 0 0014.25 0H1.75zM1.5 1.75a.25.25 0 01.25-.25h12.5a.25.25 0 01.25.25v12.5a.25.25 0 01-.25.25H1.75a.25.25 0 01-.25-.25V1.75zM11.75 3a.75.75 0 00-.75.75v7.5a.75.75 0 001.5 0v-7.5a.75.75 0 00-.75-.75zm-8.25.75a.75.75 0 011.5 0v5.5a.75.75 0 01-1.5 0v-5.5zM8 3a.75.75 0 00-.75.75v3.5a.75.75 0 001.5 0v-3.5A.75.75 0 008 3z"></path></svg>
            <span data-content="Projects">Projects</span>
              <span title="0" hidden="hidden" class="Counter ">0</span>
</a>

      </li>
      <li class="d-flex">
        <a class="js-selected-navigation-item UnderlineNav-item hx_underlinenav-item no-wrap js-responsive-underlinenav-item" data-tab-item="i5wiki-tab" data-hotkey="g w" data-ga-click="Repository, Navigation click, Wikis tab" data-selected-links="repo_wiki /XENON1T/CEvNS/wiki" href="/XENON1T/CEvNS/wiki">
              <svg class="octicon octicon-book UnderlineNav-octicon d-none d-sm-inline" height="16" viewBox="0 0 16 16" version="1.1" width="16" aria-hidden="true"><path fill-rule="evenodd" d="M0 1.75A.75.75 0 01.75 1h4.253c1.227 0 2.317.59 3 1.501A3.744 3.744 0 0111.006 1h4.245a.75.75 0 01.75.75v10.5a.75.75 0 01-.75.75h-4.507a2.25 2.25 0 00-1.591.659l-.622.621a.75.75 0 01-1.06 0l-.622-.621A2.25 2.25 0 005.258 13H.75a.75.75 0 01-.75-.75V1.75zm8.755 3a2.25 2.25 0 012.25-2.25H14.5v9h-3.757c-.71 0-1.4.201-1.992.572l.004-7.322zm-1.504 7.324l.004-5.073-.002-2.253A2.25 2.25 0 005.003 2.5H1.5v9h3.757a3.75 3.75 0 011.994.574z"></path></svg>
            <span data-content="Wiki">Wiki</span>
              <span title="Not available" class="Counter "></span>
</a>

      </li>
      <li class="d-flex">
        <a class="js-selected-navigation-item UnderlineNav-item hx_underlinenav-item no-wrap js-responsive-underlinenav-item" data-tab-item="i6security-tab" data-hotkey="g s" data-ga-click="Repository, Navigation click, Security tab" data-selected-links="security overview alerts policy token_scanning code_scanning /XENON1T/CEvNS/security" href="/XENON1T/CEvNS/security">
              <svg class="octicon octicon-shield UnderlineNav-octicon d-none d-sm-inline" height="16" viewBox="0 0 16 16" version="1.1" width="16" aria-hidden="true"><path fill-rule="evenodd" d="M7.467.133a1.75 1.75 0 011.066 0l5.25 1.68A1.75 1.75 0 0115 3.48V7c0 1.566-.32 3.182-1.303 4.682-.983 1.498-2.585 2.813-5.032 3.855a1.7 1.7 0 01-1.33 0c-2.447-1.042-4.049-2.357-5.032-3.855C1.32 10.182 1 8.566 1 7V3.48a1.75 1.75 0 011.217-1.667l5.25-1.68zm.61 1.429a.25.25 0 00-.153 0l-5.25 1.68a.25.25 0 00-.174.238V7c0 1.358.275 2.666 1.057 3.86.784 1.194 2.121 2.34 4.366 3.297a.2.2 0 00.154 0c2.245-.956 3.582-2.104 4.366-3.298C13.225 9.666 13.5 8.36 13.5 7V3.48a.25.25 0 00-.174-.237l-5.25-1.68zM9 10.5a1 1 0 11-2 0 1 1 0 012 0zm-.25-5.75a.75.75 0 10-1.5 0v3a.75.75 0 001.5 0v-3z"></path></svg>
            <span data-content="Security">Security</span>
              <include-fragment src="/XENON1T/CEvNS/security/overall-count" accept="text/fragment+html"></include-fragment>
</a>

      </li>
      <li class="d-flex">
        <a class="js-selected-navigation-item UnderlineNav-item hx_underlinenav-item no-wrap js-responsive-underlinenav-item" data-tab-item="i7insights-tab" data-ga-click="Repository, Navigation click, Insights tab" data-selected-links="repo_graphs repo_contributors dependency_graph dependabot_updates pulse people /XENON1T/CEvNS/pulse" href="/XENON1T/CEvNS/pulse">
              <svg class="octicon octicon-graph UnderlineNav-octicon d-none d-sm-inline" height="16" viewBox="0 0 16 16" version="1.1" width="16" aria-hidden="true"><path fill-rule="evenodd" d="M1.5 1.75a.75.75 0 00-1.5 0v12.5c0 .414.336.75.75.75h14.5a.75.75 0 000-1.5H1.5V1.75zm14.28 2.53a.75.75 0 00-1.06-1.06L10 7.94 7.53 5.47a.75.75 0 00-1.06 0L3.22 8.72a.75.75 0 001.06 1.06L7 7.06l2.47 2.47a.75.75 0 001.06 0l5.25-5.25z"></path></svg>
            <span data-content="Insights">Insights</span>
              <span title="Not available" class="Counter "></span>
</a>

      </li>
      <li class="d-flex">
        <a class="js-selected-navigation-item UnderlineNav-item hx_underlinenav-item no-wrap js-responsive-underlinenav-item" data-tab-item="i8settings-tab" data-ga-click="Repository, Navigation click, Settings tab" data-selected-links="repo_settings repo_branch_settings hooks integration_installations repo_keys_settings issue_template_editor secrets_settings key_links_settings repo_actions_settings notifications repository_environments /XENON1T/CEvNS/settings" href="/XENON1T/CEvNS/settings">
              <svg class="octicon octicon-gear UnderlineNav-octicon d-none d-sm-inline" height="16" viewBox="0 0 16 16" version="1.1" width="16" aria-hidden="true"><path fill-rule="evenodd" d="M7.429 1.525a6.593 6.593 0 011.142 0c.036.003.108.036.137.146l.289 1.105c.147.56.55.967.997 1.189.174.086.341.183.501.29.417.278.97.423 1.53.27l1.102-.303c.11-.03.175.016.195.046.219.31.41.641.573.989.014.031.022.11-.059.19l-.815.806c-.411.406-.562.957-.53 1.456a4.588 4.588 0 010 .582c-.032.499.119 1.05.53 1.456l.815.806c.08.08.073.159.059.19a6.494 6.494 0 01-.573.99c-.02.029-.086.074-.195.045l-1.103-.303c-.559-.153-1.112-.008-1.529.27-.16.107-.327.204-.5.29-.449.222-.851.628-.998 1.189l-.289 1.105c-.029.11-.101.143-.137.146a6.613 6.613 0 01-1.142 0c-.036-.003-.108-.037-.137-.146l-.289-1.105c-.147-.56-.55-.967-.997-1.189a4.502 4.502 0 01-.501-.29c-.417-.278-.97-.423-1.53-.27l-1.102.303c-.11.03-.175-.016-.195-.046a6.492 6.492 0 01-.573-.989c-.014-.031-.022-.11.059-.19l.815-.806c.411-.406.562-.957.53-1.456a4.587 4.587 0 010-.582c.032-.499-.119-1.05-.53-1.456l-.815-.806c-.08-.08-.073-.159-.059-.19a6.44 6.44 0 01.573-.99c.02-.029.086-.075.195-.045l1.103.303c.559.153 1.112.008 1.529-.27.16-.107.327-.204.5-.29.449-.222.851-.628.998-1.189l.289-1.105c.029-.11.101-.143.137-.146zM8 0c-.236 0-.47.01-.701.03-.743.065-1.29.615-1.458 1.261l-.29 1.106c-.017.066-.078.158-.211.224a5.994 5.994 0 00-.668.386c-.123.082-.233.09-.3.071L3.27 2.776c-.644-.177-1.392.02-1.82.63a7.977 7.977 0 00-.704 1.217c-.315.675-.111 1.422.363 1.891l.815.806c.05.048.098.147.088.294a6.084 6.084 0 000 .772c.01.147-.038.246-.088.294l-.815.806c-.474.469-.678 1.216-.363 1.891.2.428.436.835.704 1.218.428.609 1.176.806 1.82.63l1.103-.303c.066-.019.176-.011.299.071.213.143.436.272.668.386.133.066.194.158.212.224l.289 1.106c.169.646.715 1.196 1.458 1.26a8.094 8.094 0 001.402 0c.743-.064 1.29-.614 1.458-1.26l.29-1.106c.017-.066.078-.158.211-.224a5.98 5.98 0 00.668-.386c.123-.082.233-.09.3-.071l1.102.302c.644.177 1.392-.02 1.82-.63.268-.382.505-.789.704-1.217.315-.675.111-1.422-.364-1.891l-.814-.806c-.05-.048-.098-.147-.088-.294a6.1 6.1 0 000-.772c-.01-.147.039-.246.088-.294l.814-.806c.475-.469.679-1.216.364-1.891a7.992 7.992 0 00-.704-1.218c-.428-.609-1.176-.806-1.82-.63l-1.103.303c-.066.019-.176.011-.299-.071a5.991 5.991 0 00-.668-.386c-.133-.066-.194-.158-.212-.224L10.16 1.29C9.99.645 9.444.095 8.701.031A8.094 8.094 0 008 0zm1.5 8a1.5 1.5 0 11-3 0 1.5 1.5 0 013 0zM11 8a3 3 0 11-6 0 3 3 0 016 0z"></path></svg>
            <span data-content="Settings">Settings</span>
              <span title="Not available" class="Counter "></span>
</a>

      </li>
</ul>

    <div style="visibility:hidden;" class="UnderlineNav-actions  js-responsive-underlinenav-overflow position-absolute pr-3 pr-md-4 pr-lg-5 right-0">    <details class="details-overlay details-reset position-relative">
  <summary role="button">        <div class="UnderlineNav-item mr-0 border-0">
          <svg class="octicon octicon-kebab-horizontal" viewBox="0 0 16 16" version="1.1" width="16" height="16" aria-hidden="true"><path d="M8 9a1.5 1.5 0 100-3 1.5 1.5 0 000 3zM1.5 9a1.5 1.5 0 100-3 1.5 1.5 0 000 3zm13 0a1.5 1.5 0 100-3 1.5 1.5 0 000 3z"></path></svg>
          <span class="sr-only">More</span>
        </div>
</summary>
  <div>        <details-menu role="menu" class="dropdown-menu dropdown-menu-sw ">
  
          <ul>
              <li data-menu-item="i0code-tab" hidden>
                <a role="menuitem" class="js-selected-navigation-item dropdown-item" data-selected-links=" /XENON1T/CEvNS" href="/XENON1T/CEvNS">
                  Code
</a>              </li>
              <li data-menu-item="i1issues-tab" hidden>
                <a role="menuitem" class="js-selected-navigation-item dropdown-item" data-selected-links=" /XENON1T/CEvNS/issues" href="/XENON1T/CEvNS/issues">
                  Issues
</a>              </li>
              <li data-menu-item="i2pull-requests-tab" hidden>
                <a role="menuitem" class="js-selected-navigation-item dropdown-item" data-selected-links=" /XENON1T/CEvNS/pulls" href="/XENON1T/CEvNS/pulls">
                  Pull requests
</a>              </li>
              <li data-menu-item="i3actions-tab" hidden>
                <a role="menuitem" class="js-selected-navigation-item dropdown-item" data-selected-links=" /XENON1T/CEvNS/actions" href="/XENON1T/CEvNS/actions">
                  Actions
</a>              </li>
              <li data-menu-item="i4projects-tab" hidden>
                <a role="menuitem" class="js-selected-navigation-item dropdown-item" data-selected-links=" /XENON1T/CEvNS/projects" href="/XENON1T/CEvNS/projects">
                  Projects
</a>              </li>
              <li data-menu-item="i5wiki-tab" hidden>
                <a role="menuitem" class="js-selected-navigation-item dropdown-item" data-selected-links=" /XENON1T/CEvNS/wiki" href="/XENON1T/CEvNS/wiki">
                  Wiki
</a>              </li>
              <li data-menu-item="i6security-tab" hidden>
                <a role="menuitem" class="js-selected-navigation-item dropdown-item" data-selected-links=" /XENON1T/CEvNS/security" href="/XENON1T/CEvNS/security">
                  Security
</a>              </li>
              <li data-menu-item="i7insights-tab" hidden>
                <a role="menuitem" class="js-selected-navigation-item dropdown-item" data-selected-links=" /XENON1T/CEvNS/pulse" href="/XENON1T/CEvNS/pulse">
                  Insights
</a>              </li>
              <li data-menu-item="i8settings-tab" hidden>
                <a role="menuitem" class="js-selected-navigation-item dropdown-item" data-selected-links=" /XENON1T/CEvNS/settings" href="/XENON1T/CEvNS/settings">
                  Settings
</a>              </li>
          </ul>

</details-menu></div>
</details></div>
</nav>
  </div>


<div class="container-xl clearfix new-discussion-timeline px-3 px-md-4 px-lg-5">
  <div id="repo-content-pjax-container" class="repository-content " >

    
      
    

<div>
  


    <a class="d-none js-permalink-shortcut" data-hotkey="y" href="/XENON1T/CEvNS/blob/7e685f60a6de762330dc56885cb0756fa648ca86/paper_plots/cached_results/xe1t_2fold_wimpul_rescaledcevns.csv">Permalink</a>

    <!-- blob contrib key: blob_contributors:v22:9fec4fb12da2e25e8807433159d466b3cc4dc3aa88626fe3a2eb7c1e87f02eff -->

    <div class="d-flex flex-items-start flex-shrink-0 pb-3 flex-wrap flex-md-nowrap flex-justify-between flex-md-justify-start">
      
<div class="position-relative">
  <details class="details-reset details-overlay mr-0 mb-0 " id="branch-select-menu">
    <summary class="btn css-truncate"
            data-hotkey="w"
            title="Switch branches or tags">
      <svg class="octicon octicon-git-branch text-gray" height="16" viewBox="0 0 16 16" version="1.1" width="16" aria-hidden="true"><path fill-rule="evenodd" d="M11.75 2.5a.75.75 0 100 1.5.75.75 0 000-1.5zm-2.25.75a2.25 2.25 0 113 2.122V6A2.5 2.5 0 0110 8.5H6a1 1 0 00-1 1v1.128a2.251 2.251 0 11-1.5 0V5.372a2.25 2.25 0 111.5 0v1.836A2.492 2.492 0 016 7h4a1 1 0 001-1v-.628A2.25 2.25 0 019.5 3.25zM4.25 12a.75.75 0 100 1.5.75.75 0 000-1.5zM3.5 3.25a.75.75 0 111.5 0 .75.75 0 01-1.5 0z"></path></svg>
      <span class="css-truncate-target" data-menu-button>master</span>
      <span class="dropdown-caret"></span>
    </summary>

      <div class="SelectMenu">
  <div class="SelectMenu-modal">
    <header class="SelectMenu-header">
      <span class="SelectMenu-title">Switch branches/tags</span>
      <button class="SelectMenu-closeButton" type="button" data-toggle-for="branch-select-menu"><svg aria-label="Close menu" aria-hidden="false" class="octicon octicon-x" height="16" viewBox="0 0 16 16" version="1.1" width="16" aria-hidden="true"><path fill-rule="evenodd" d="M3.72 3.72a.75.75 0 011.06 0L8 6.94l3.22-3.22a.75.75 0 111.06 1.06L9.06 8l3.22 3.22a.75.75 0 11-1.06 1.06L8 9.06l-3.22 3.22a.75.75 0 01-1.06-1.06L6.94 8 3.72 4.78a.75.75 0 010-1.06z"></path></svg></button>
    </header>

    <input-demux data-action="tab-container-change:input-demux#storeInput tab-container-changed:input-demux#updateInput">
      <tab-container class="d-flex flex-column js-branches-tags-tabs" style="min-height: 0;">
        <div class="SelectMenu-filter">
          <input data-target="input-demux.source"
                 id="context-commitish-filter-field"
                 class="SelectMenu-input form-control"
                 aria-owns="ref-list-branches"
                 data-controls-ref-menu-id="ref-list-branches"
                 autofocus
                 autocomplete="off"
                 aria-label="Find or create a branch…"
                 placeholder="Find or create a branch…"
                 type="text"
          >
        </div>

        <div class="SelectMenu-tabs" role="tablist" data-target="input-demux.control">
          <button class="SelectMenu-tab" type="button" role="tab" aria-selected="true">Branches</button>
          <button class="SelectMenu-tab" type="button" role="tab">Tags</button>
        </div>

        <div role="tabpanel" id="ref-list-branches" data-filter-placeholder="Find or create a branch…" class="d-flex flex-column flex-auto overflow-auto" tabindex="">
          <ref-selector
            type="branch"
            data-targets="input-demux.sinks"
            data-action="
              input-entered:ref-selector#inputEntered
              tab-selected:ref-selector#tabSelected
              focus-list:ref-selector#focusFirstListMember
            "
            query-endpoint="/XENON1T/CEvNS/refs"
            current-user-can-push
            cache-key="v0:1585863535.0"
            current-committish="bWFzdGVy"
            default-branch="bWFzdGVy"
            name-with-owner="WEVOT04xVC9DRXZOUw=="
          >

            <template data-target="ref-selector.noMatchTemplate">
                <!-- '"` --><!-- </textarea></xmp> --></option></form><form action="/XENON1T/CEvNS/branches" accept-charset="UTF-8" method="post"><input type="hidden" name="authenticity_token" value="WN5pKOKevcpzXAM/DlwoQxwWYYlQ3LOODopGXoSrZCi3+cHnMbdpt6R1WdAV2jzWiygj+K3DE2oR4NUrK8Et7Q==" />
                  <input type="hidden" name="name" value="{{ refName }}">
                  <input type="hidden" name="branch"  value="master">
                  <input type="hidden" name="path_binary" value="cGFwZXJfcGxvdHMvY2FjaGVkX3Jlc3VsdHMveGUxdF8yZm9sZF93aW1wdWxfcmVzY2FsZWRjZXZucy5jc3Y=">

                  <button class="SelectMenu-item break-word" type="submit" role="menuitem" data-index="{{ index }}">
                    <svg class="octicon octicon-git-branch SelectMenu-icon flex-self-baseline" viewBox="0 0 16 16" version="1.1" width="16" height="16" aria-hidden="true"><path fill-rule="evenodd" d="M11.75 2.5a.75.75 0 100 1.5.75.75 0 000-1.5zm-2.25.75a2.25 2.25 0 113 2.122V6A2.5 2.5 0 0110 8.5H6a1 1 0 00-1 1v1.128a2.251 2.251 0 11-1.5 0V5.372a2.25 2.25 0 111.5 0v1.836A2.492 2.492 0 016 7h4a1 1 0 001-1v-.628A2.25 2.25 0 019.5 3.25zM4.25 12a.75.75 0 100 1.5.75.75 0 000-1.5zM3.5 3.25a.75.75 0 111.5 0 .75.75 0 01-1.5 0z"></path></svg>
                    <div>
                      <span class="text-bold">Create branch: {{ refName }}</span>
                      <span class="color-text-tertiary">from ‘master’</span>
                    </div>
                  </button>
</form>
            </template>

            <!-- TODO: this max-height is necessary or else the branch list won't scroll.  why? -->
            <div data-target="ref-selector.listContainer" role="menu" class="SelectMenu-list" style="max-height: 330px">
              <div class="SelectMenu-loading pt-3 pb-0" aria-label="Menu is loading">
                <svg style="box-sizing: content-box; color: var(--color-icon-primary);" viewBox="0 0 16 16" fill="none" width="32" height="32">
  <circle cx="8" cy="8" r="7" stroke="currentColor" stroke-opacity="0.25" stroke-width="2" vector-effect="non-scaling-stroke" />
  <path d="M15 8a7.002 7.002 0 00-7-7" stroke="currentColor" stroke-width="2" stroke-linecap="round" vector-effect="non-scaling-stroke">
    <animateTransform attributeName="transform" type="rotate" from="0 8 8" to="360 8 8" dur="1s" repeatCount="indefinite" />
  </path>
</svg>
              </div>
            </div>

            <template data-target="ref-selector.itemTemplate">
              <a href="https://github.com/XENON1T/CEvNS/blob/{{ urlEncodedRefName }}/paper_plots/cached_results/xe1t_2fold_wimpul_rescaledcevns.csv" class="SelectMenu-item" role="menuitemradio" rel="nofollow" aria-checked="{{ isCurrent }}" data-index="{{ index }}">
                <svg class="octicon octicon-check SelectMenu-icon SelectMenu-icon--check" viewBox="0 0 16 16" version="1.1" width="16" height="16" aria-hidden="true"><path fill-rule="evenodd" d="M13.78 4.22a.75.75 0 010 1.06l-7.25 7.25a.75.75 0 01-1.06 0L2.22 9.28a.75.75 0 011.06-1.06L6 10.94l6.72-6.72a.75.75 0 011.06 0z"></path></svg>
                <span class="flex-1 css-truncate css-truncate-overflow {{ isFilteringClass }}">{{ refName }}</span>
                <span hidden="{{ isNotDefault }}" class="Label Label--secondary flex-self-start">default</span> 
              </a>
            </template>
            <footer class="SelectMenu-footer"><a href="/XENON1T/CEvNS/branches">View all branches</a></footer>
          </ref-selector>

        </div>

        <div role="tabpanel" id="tags-menu" data-filter-placeholder="Find a tag" class="d-flex flex-column flex-auto overflow-auto" tabindex="" hidden>
          <ref-selector
            type="tag"
            data-action="
              input-entered:ref-selector#inputEntered
              tab-selected:ref-selector#tabSelected
              focus-list:ref-selector#focusFirstListMember
            "
            data-targets="input-demux.sinks"
            query-endpoint="/XENON1T/CEvNS/refs"
            cache-key="v0:1585863535.0"
            current-committish="bWFzdGVy"
            default-branch="bWFzdGVy"
            name-with-owner="WEVOT04xVC9DRXZOUw=="
          >

            <template data-target="ref-selector.noMatchTemplate">
              <div class="SelectMenu-message" data-index="{{ index }}">Nothing to show</div>
            </template>

            <template data-target="ref-selector.itemTemplate">
              <a href="https://github.com/XENON1T/CEvNS/blob/{{ urlEncodedRefName }}/paper_plots/cached_results/xe1t_2fold_wimpul_rescaledcevns.csv" class="SelectMenu-item" role="menuitemradio" rel="nofollow" aria-checked="{{ isCurrent }}" data-index="{{ index }}">
                <svg class="octicon octicon-check SelectMenu-icon SelectMenu-icon--check" viewBox="0 0 16 16" version="1.1" width="16" height="16" aria-hidden="true"><path fill-rule="evenodd" d="M13.78 4.22a.75.75 0 010 1.06l-7.25 7.25a.75.75 0 01-1.06 0L2.22 9.28a.75.75 0 011.06-1.06L6 10.94l6.72-6.72a.75.75 0 011.06 0z"></path></svg>
                <span class="flex-1 css-truncate css-truncate-overflow {{ isFilteringClass }}">{{ refName }}</span>
                <span hidden="{{ isNotDefault }}" class="Label Label--secondary flex-self-start">default</span>
              </a>
            </template>
            <div data-target="ref-selector.listContainer" role="menu" class="SelectMenu-list" style="max-height: 330px">
              <div class="SelectMenu-loading pt-3 pb-0" aria-label="Menu is loading">
                <svg style="box-sizing: content-box; color: var(--color-icon-primary);" viewBox="0 0 16 16" fill="none" width="32" height="32">
  <circle cx="8" cy="8" r="7" stroke="currentColor" stroke-opacity="0.25" stroke-width="2" vector-effect="non-scaling-stroke" />
  <path d="M15 8a7.002 7.002 0 00-7-7" stroke="currentColor" stroke-width="2" stroke-linecap="round" vector-effect="non-scaling-stroke">
    <animateTransform attributeName="transform" type="rotate" from="0 8 8" to="360 8 8" dur="1s" repeatCount="indefinite" />
  </path>
</svg>
              </div>
            </div>
            <footer class="SelectMenu-footer"><a href="/XENON1T/CEvNS/tags">View all tags</a></footer>
          </ref-selector>
        </div>
      </tab-container>
    </input-demux>
  </div>
</div>

  </details>

</div>

      <h2 id="blob-path" class="breadcrumb flex-auto flex-self-center min-width-0 text-normal mx-2 width-full width-md-auto flex-order-1 flex-md-order-none mt-3 mt-md-0">
        <span class="js-repo-root text-bold"><span class="js-path-segment d-inline-block wb-break-all"><a data-pjax="true" href="/XENON1T/CEvNS"><span>CEvNS</span></a></span></span><span class="separator">/</span><span class="js-path-segment d-inline-block wb-break-all"><a data-pjax="true" href="/XENON1T/CEvNS/tree/master/paper_plots"><span>paper_plots</span></a></span><span class="separator">/</span><span class="js-path-segment d-inline-block wb-break-all"><a data-pjax="true" href="/XENON1T/CEvNS/tree/master/paper_plots/cached_results"><span>cached_results</span></a></span><span class="separator">/</span><strong class="final-path">xe1t_2fold_wimpul_rescaledcevns.csv</strong>
      </h2>
      <a href="/XENON1T/CEvNS/find/master"
            class="js-pjax-capture-input btn mr-2 d-none d-md-block"
            data-pjax
            data-hotkey="t">
        Go to file
      </a>

      <details id="blob-more-options-details" class="details-overlay details-reset position-relative">
  <summary role="button" type="button" class="btn ">          <svg aria-label="More options" class="octicon octicon-kebab-horizontal" height="16" viewBox="0 0 16 16" version="1.1" width="16" role="img"><path d="M8 9a1.5 1.5 0 100-3 1.5 1.5 0 000 3zM1.5 9a1.5 1.5 0 100-3 1.5 1.5 0 000 3zm13 0a1.5 1.5 0 100-3 1.5 1.5 0 000 3z"></path></svg>
</summary>
  <div>          <ul class="dropdown-menu dropdown-menu-sw">
            <li class="d-block d-md-none">
              <a class="dropdown-item d-flex flex-items-baseline" data-hydro-click="{&quot;event_type&quot;:&quot;repository.click&quot;,&quot;payload&quot;:{&quot;target&quot;:&quot;FIND_FILE_BUTTON&quot;,&quot;repository_id&quot;:252569505,&quot;originating_url&quot;:&quot;https://github.com/XENON1T/CEvNS/blob/master/paper_plots/cached_results/xe1t_2fold_wimpul_rescaledcevns.csv&quot;,&quot;user_id&quot;:16269427}}" data-hydro-click-hmac="9eae6aeab30e448dbfb132aac803904c39b903b0fa572adcb14de1f8e18c3945" data-ga-click="Repository, find file, location:repo overview" data-hotkey="t" data-pjax="true" href="/XENON1T/CEvNS/find/master">
                <span class="flex-auto">Go to file</span>
                <span class="text-small color-text-secondary" aria-hidden="true">T</span>
</a>            </li>
            <li data-toggle-for="blob-more-options-details">
              <button type="button" data-toggle-for="jumpto-line-details-dialog" class="btn-link dropdown-item">
                <span class="d-flex flex-items-baseline">
                  <span class="flex-auto">Go to line</span>
                  <span class="text-small color-text-secondary" aria-hidden="true">L</span>
                </span>
              </button>
            </li>
            <li class="dropdown-divider" role="none"></li>
            <li>
              <clipboard-copy value="paper_plots/cached_results/xe1t_2fold_wimpul_rescaledcevns.csv" class="dropdown-item cursor-pointer" data-toggle-for="blob-more-options-details">
                Copy path
              </clipboard-copy>
            </li>
            <li>
              <clipboard-copy value="https://github.com/XENON1T/CEvNS/blob/7e685f60a6de762330dc56885cb0756fa648ca86/paper_plots/cached_results/xe1t_2fold_wimpul_rescaledcevns.csv" class="dropdown-item cursor-pointer" data-toggle-for="blob-more-options-details" >
                <span class="d-flex flex-items-baseline">
                  <span class="flex-auto">Copy permalink</span>
                </span>
              </clipboard-copy>
            </li>
          </ul>
</div>
</details>    </div>



    <div class="Box d-flex flex-column flex-shrink-0 mb-3">
      
  <div class="Box-header Box-header--blue Details js-details-container">
      <div class="d-flex flex-items-center">
        <span class="flex-shrink-0 ml-n1 mr-n1 mt-n1 mb-n1">
          <a rel="contributor" data-skip-pjax="true" data-hovercard-type="user" data-hovercard-url="/users/kdund/hovercard" data-octo-click="hovercard-link-click" data-octo-dimensions="link_type:self" href="/kdund"><img class="avatar avatar-user" src="https://avatars.githubusercontent.com/u/16839337?s=48&amp;v=4" width="24" height="24" alt="@kdund" /></a>
        </span>
        <div class="flex-1 d-flex flex-items-center ml-3 min-width-0">
          <div class="css-truncate css-truncate-overflow">
            <a class="text-bold Link--primary" rel="contributor" data-hovercard-type="user" data-hovercard-url="/users/kdund/hovercard" data-octo-click="hovercard-link-click" data-octo-dimensions="link_type:self" href="/kdund">kdund</a>

              <span>
                <a data-pjax="true" title="add cached wimp UL" class="Link--secondary" href="/XENON1T/CEvNS/commit/bf2a4275224a3ade564569f8e145183813780c43">add cached wimp UL</a>
              </span>
          </div>


          <span class="ml-2">
            <include-fragment accept="text/fragment+html" src="/XENON1T/CEvNS/commit/bf2a4275224a3ade564569f8e145183813780c43/rollup?direction=e" class="d-inline"></include-fragment>
          </span>
        </div>
        <div class="ml-3 d-flex flex-shrink-0 flex-items-center flex-justify-end color-text-secondary no-wrap">
          <span class="d-none d-md-inline">
            <span>Latest commit</span>
            <a class="text-small text-mono Link--secondary" href="/XENON1T/CEvNS/commit/bf2a4275224a3ade564569f8e145183813780c43" data-pjax>bf2a427</a>
            <span itemprop="dateModified"><relative-time datetime="2021-01-12T02:22:47Z" class="no-wrap">Jan 11, 2021</relative-time></span>
          </span>

          <a data-pjax href="/XENON1T/CEvNS/commits/master/paper_plots/cached_results/xe1t_2fold_wimpul_rescaledcevns.csv" class="ml-3 no-wrap Link--primary no-underline">
            <svg class="octicon octicon-history text-gray" height="16" viewBox="0 0 16 16" version="1.1" width="16" aria-hidden="true"><path fill-rule="evenodd" d="M1.643 3.143L.427 1.927A.25.25 0 000 2.104V5.75c0 .138.112.25.25.25h3.646a.25.25 0 00.177-.427L2.715 4.215a6.5 6.5 0 11-1.18 4.458.75.75 0 10-1.493.154 8.001 8.001 0 101.6-5.684zM7.75 4a.75.75 0 01.75.75v2.992l2.028.812a.75.75 0 01-.557 1.392l-2.5-1A.75.75 0 017 8.25v-3.5A.75.75 0 017.75 4z"></path></svg>
            <span class="d-none d-sm-inline">
              <strong>History</strong>
            </span>
          </a>
        </div>
      </div>

  </div>

  <div class="Box-body d-flex flex-items-center flex-auto border-bottom-0 flex-wrap" >
    <details class="details-reset details-overlay details-overlay-dark lh-default color-text-primary float-left mr-3" id="blob_contributors_box">
      <summary class="Link--primary">
        <svg class="octicon octicon-people text-gray" height="16" viewBox="0 0 16 16" version="1.1" width="16" aria-hidden="true"><path fill-rule="evenodd" d="M5.5 3.5a2 2 0 100 4 2 2 0 000-4zM2 5.5a3.5 3.5 0 115.898 2.549 5.507 5.507 0 013.034 4.084.75.75 0 11-1.482.235 4.001 4.001 0 00-7.9 0 .75.75 0 01-1.482-.236A5.507 5.507 0 013.102 8.05 3.49 3.49 0 012 5.5zM11 4a.75.75 0 100 1.5 1.5 1.5 0 01.666 2.844.75.75 0 00-.416.672v.352a.75.75 0 00.574.73c1.2.289 2.162 1.2 2.522 2.372a.75.75 0 101.434-.44 5.01 5.01 0 00-2.56-3.012A3 3 0 0011 4z"></path></svg>
        <strong>1</strong>
        
        contributor
      </summary>
      <details-dialog
        class="Box Box--overlay d-flex flex-column anim-fade-in fast"
        aria-label="Users who have contributed to this file"
        src="/XENON1T/CEvNS/contributors-list/master/paper_plots/cached_results/xe1t_2fold_wimpul_rescaledcevns.csv" preload>
        <div class="Box-header">
          <button class="Box-btn-octicon btn-octicon float-right" type="button" aria-label="Close dialog" data-close-dialog>
            <svg class="octicon octicon-x" viewBox="0 0 16 16" version="1.1" width="16" height="16" aria-hidden="true"><path fill-rule="evenodd" d="M3.72 3.72a.75.75 0 011.06 0L8 6.94l3.22-3.22a.75.75 0 111.06 1.06L9.06 8l3.22 3.22a.75.75 0 11-1.06 1.06L8 9.06l-3.22 3.22a.75.75 0 01-1.06-1.06L6.94 8 3.72 4.78a.75.75 0 010-1.06z"></path></svg>
          </button>
          <h3 class="Box-title">
            Users who have contributed to this file
          </h3>
        </div>
        <include-fragment>
          <svg style="box-sizing: content-box; color: var(--color-icon-primary);" viewBox="0 0 16 16" fill="none" width="32" height="32" class="my-3 mx-auto d-block">
  <circle cx="8" cy="8" r="7" stroke="currentColor" stroke-opacity="0.25" stroke-width="2" vector-effect="non-scaling-stroke" />
  <path d="M15 8a7.002 7.002 0 00-7-7" stroke="currentColor" stroke-width="2" stroke-linecap="round" vector-effect="non-scaling-stroke">
    <animateTransform attributeName="transform" type="rotate" from="0 8 8" to="360 8 8" dur="1s" repeatCount="indefinite" />
  </path>
</svg>
        </include-fragment>
      </details-dialog>
    </details>
  </div>
    </div>







    <div class="Box mt-3 position-relative
      ">
      
<div class="Box-header py-2 d-flex flex-column flex-shrink-0 flex-md-row flex-md-items-center">
  <div class="text-mono f6 flex-auto pr-3 flex-order-2 flex-md-order-1 mt-2 mt-md-0">

      7 lines (7 sloc)
      <span class="file-info-divider"></span>
    1.16 KB
  </div>

  <div class="d-flex py-1 py-md-0 flex-auto flex-order-1 flex-md-order-2 flex-sm-grow-0 flex-justify-between">

    <div class="BtnGroup">
      <a href="/XENON1T/CEvNS/raw/master/paper_plots/cached_results/xe1t_2fold_wimpul_rescaledcevns.csv" id="raw-url" role="button" class="btn btn-sm BtnGroup-item ">Raw</a>
        <a href="/XENON1T/CEvNS/blame/master/paper_plots/cached_results/xe1t_2fold_wimpul_rescaledcevns.csv" data-hotkey="b" role="button" class="btn js-update-url-with-hash btn-sm BtnGroup-item ">Blame</a>
    </div>

    <div>
          <a class="btn-octicon tooltipped tooltipped-nw js-remove-unless-platform"
             data-platforms="windows,mac"
             href="https://desktop.github.com"
             aria-label="Open this file in GitHub Desktop"
             data-ga-click="Repository, open with desktop">
              <svg class="octicon octicon-device-desktop" viewBox="0 0 16 16" version="1.1" width="16" height="16" aria-hidden="true"><path fill-rule="evenodd" d="M1.75 2.5h12.5a.25.25 0 01.25.25v7.5a.25.25 0 01-.25.25H1.75a.25.25 0 01-.25-.25v-7.5a.25.25 0 01.25-.25zM14.25 1H1.75A1.75 1.75 0 000 2.75v7.5C0 11.216.784 12 1.75 12h3.727c-.1 1.041-.52 1.872-1.292 2.757A.75.75 0 004.75 16h6.5a.75.75 0 00.565-1.243c-.772-.885-1.193-1.716-1.292-2.757h3.727A1.75 1.75 0 0016 10.25v-7.5A1.75 1.75 0 0014.25 1zM9.018 12H6.982a5.72 5.72 0 01-.765 2.5h3.566a5.72 5.72 0 01-.765-2.5z"></path></svg>
          </a>

          <!-- '"` --><!-- </textarea></xmp> --></option></form><form class="inline-form js-update-url-with-hash" action="/XENON1T/CEvNS/edit/master/paper_plots/cached_results/xe1t_2fold_wimpul_rescaledcevns.csv" accept-charset="UTF-8" method="post"><input type="hidden" name="authenticity_token" value="147HpQNlUxu3w1BUJmS97jQRotBAmdoMgGtXI4IUe6EOkziI6QqwbiEtmp2e3la+U+83OeQnRdNYWyYlpLehaA==" />
            <button class="btn-octicon tooltipped tooltipped-nw" type="submit"
              aria-label="Edit this file" data-hotkey="e" data-disable-with>
              <svg class="octicon octicon-pencil" height="16" viewBox="0 0 16 16" version="1.1" width="16" aria-hidden="true"><path fill-rule="evenodd" d="M11.013 1.427a1.75 1.75 0 012.474 0l1.086 1.086a1.75 1.75 0 010 2.474l-8.61 8.61c-.21.21-.47.364-.756.445l-3.251.93a.75.75 0 01-.927-.928l.929-3.25a1.75 1.75 0 01.445-.758l8.61-8.61zm1.414 1.06a.25.25 0 00-.354 0L10.811 3.75l1.439 1.44 1.263-1.263a.25.25 0 000-.354l-1.086-1.086zM11.189 6.25L9.75 4.81l-6.286 6.287a.25.25 0 00-.064.108l-.558 1.953 1.953-.558a.249.249 0 00.108-.064l6.286-6.286z"></path></svg>
            </button>
</form>
          <!-- '"` --><!-- </textarea></xmp> --></option></form><form class="inline-form" action="/XENON1T/CEvNS/delete/master/paper_plots/cached_results/xe1t_2fold_wimpul_rescaledcevns.csv" accept-charset="UTF-8" method="post"><input type="hidden" name="authenticity_token" value="HgG4fqZPzOSwclIjbsVNoIi+cPajzSXhNPRi+8+YW68cF4xIGcD33fnpewywt5ezmLwl5/3VaiES45P3EhIGmA==" />
            <button class="btn-octicon btn-octicon-danger tooltipped tooltipped-nw" type="submit"
              aria-label="Delete this file" data-disable-with>
              <svg class="octicon octicon-trash" viewBox="0 0 16 16" version="1.1" width="16" height="16" aria-hidden="true"><path fill-rule="evenodd" d="M6.5 1.75a.25.25 0 01.25-.25h2.5a.25.25 0 01.25.25V3h-3V1.75zm4.5 0V3h2.25a.75.75 0 010 1.5H2.75a.75.75 0 010-1.5H5V1.75C5 .784 5.784 0 6.75 0h2.5C10.216 0 11 .784 11 1.75zM4.496 6.675a.75.75 0 10-1.492.15l.66 6.6A1.75 1.75 0 005.405 15h5.19c.9 0 1.652-.681 1.741-1.576l.66-6.6a.75.75 0 00-1.492-.149l-.66 6.6a.25.25 0 01-.249.225h-5.19a.25.25 0 01-.249-.225l-.66-6.6z"></path></svg>
            </button>
</form>    </div>
  </div>
</div>

      

  <div itemprop="text" class="Box-body p-0 blob-wrapper data type-csv  gist-border-0">
      <div class="blob-interaction-bar">
  <svg class="octicon octicon-search" viewBox="0 0 16 16" version="1.1" width="16" height="16" aria-hidden="true"><path fill-rule="evenodd" d="M11.5 7a4.499 4.499 0 11-8.998 0A4.499 4.499 0 0111.5 7zm-.82 4.74a6 6 0 111.06-1.06l3.04 3.04a.75.75 0 11-1.06 1.06l-3.04-3.04z"></path></svg>
  <input type="text" name="filter" class="form-control js-csv-filter-field blob-filter" autocapitalize="off"
         placeholder="Search this file…" aria-label="Search this file…">
</div>

  <div class="markdown-body">
    <table class="js-csv-data csv-data js-file-line-container">
      <thead>
        <tr id="LC1" class="js-file-line">
          <td id="L1" class="blob-num js-line-number" data-line-number="1"></td>
            <th># Wimp mass [GeV]</th>
            <th> UL 90pct</th>
            <th>-2th sigma sensitivity</th>
            <th>-1th sigma sensitivity</th>
            <th>0th sigma sensitivity</th>
            <th>1th sigma sensitivity</th>
            <th>2th sigma sensitivity</th>
        </tr>
      </thead>
      <tbody>
          <tr id="LC2" class="js-file-line">
            <td id="L2" class="blob-num js-line-number" data-line-number="2"></td>
              <td>3.000000000000000000e+00</td>
              <td>3.124733698247038780e-42</td>
              <td>1.240010737256762926e-42</td>
              <td>2.765065914973227720e-42</td>
              <td>6.228694761331663450e-42</td>
              <td>1.397959996857683391e-41</td>
              <td>3.725769167781182430e-41</td>
          </tr>
          <tr id="LC3" class="js-file-line">
            <td id="L3" class="blob-num js-line-number" data-line-number="3"></td>
              <td>4.000000000000000000e+00</td>
              <td>1.044289732246966402e-43</td>
              <td>4.170006233596290248e-44</td>
              <td>9.763123152696789625e-44</td>
              <td>2.275301326004327496e-43</td>
              <td>5.403614176768667800e-43</td>
              <td>1.445382093605804295e-42</td>
          </tr>
          <tr id="LC4" class="js-file-line">
            <td id="L4" class="blob-num js-line-number" data-line-number="4"></td>
              <td>5.000000000000000000e+00</td>
              <td>1.407121300238319622e-44</td>
              <td>6.334862778265115331e-45</td>
              <td>1.362893513432475455e-44</td>
              <td>3.365606111242791353e-44</td>
              <td>7.951232306923035145e-44</td>
              <td>2.118129826332862509e-43</td>
          </tr>
          <tr id="LC5" class="js-file-line">
            <td id="L5" class="blob-num js-line-number" data-line-number="5"></td>
              <td>6.000000000000000000e+00</td>
              <td>3.806447178820523460e-45</td>
              <td>1.951262624611005821e-45</td>
              <td>3.988114594838585514e-45</td>
              <td>9.427457930044027306e-45</td>
              <td>2.174418073720722778e-44</td>
              <td>5.212748475608505561e-44</td>
          </tr>
          <tr id="LC6" class="js-file-line">
            <td id="L6" class="blob-num js-line-number" data-line-number="6"></td>
              <td>1.000000000000000000e+01</td>
              <td>4.309747002003858797e-46</td>
              <td>2.161381498243360844e-46</td>
              <td>4.592431717688936515e-46</td>
              <td>9.747252998908796922e-46</td>
              <td>1.894892478223282873e-45</td>
              <td>3.916881108645377172e-45</td>
          </tr>
          <tr id="LC7" class="js-file-line">
            <td id="L7" class="blob-num js-line-number" data-line-number="7"></td>
              <td>1.200000000000000000e+01</td>
              <td>2.740414536311796682e-46</td>
              <td>1.533581871403269287e-46</td>
              <td>2.989295409368298852e-46</td>
              <td>6.872411505998092949e-46</td>
              <td>1.317702564890232694e-45</td>
              <td>2.589580306186976978e-45</td>
          </tr>
      </tbody>
    </table>
  </div>

  </div>

    </div>

  

  <details class="details-reset details-overlay details-overlay-dark" id="jumpto-line-details-dialog">
    <summary data-hotkey="l" aria-label="Jump to line"></summary>
    <details-dialog class="Box Box--overlay d-flex flex-column anim-fade-in fast linejump" aria-label="Jump to line">
      <!-- '"` --><!-- </textarea></xmp> --></option></form><form class="js-jump-to-line-form Box-body d-flex" action="" accept-charset="UTF-8" method="get">
        <input class="form-control flex-auto mr-3 linejump-input js-jump-to-line-field" type="text" placeholder="Jump to line&hellip;" aria-label="Jump to line" autofocus>
        <button type="submit" class="btn" data-close-dialog>Go</button>
</form>    </details-dialog>
  </details>


</div>



  </div>
</div>

    </main>
  </div>


  </div>

          
<div class="footer container-xl width-full p-responsive" role="contentinfo">
  <div class="position-relative d-flex flex-row-reverse flex-lg-row flex-wrap flex-lg-nowrap flex-justify-center flex-lg-justify-between pt-6 pb-2 mt-6 f6 color-text-secondary border-top color-border-secondary ">
    <ul class="list-style-none d-flex flex-wrap col-12 col-lg-5 flex-justify-center flex-lg-justify-between mb-2 mb-lg-0">
      <li class="mr-3 mr-lg-0">&copy; 2021 GitHub, Inc.</li>
        <li class="mr-3 mr-lg-0"><a data-ga-click="Footer, go to terms, text:terms" href="https://github.com/site/terms">Terms</a></li>
        <li class="mr-3 mr-lg-0"><a data-ga-click="Footer, go to privacy, text:privacy" href="https://github.com/site/privacy">Privacy</a></li>
        <li class="mr-3 mr-lg-0"><a data-ga-click="Footer, go to security, text:security" href="https://github.com/security">Security</a></li>
        <li class="mr-3 mr-lg-0"><a href="https://www.githubstatus.com/" data-ga-click="Footer, go to status, text:status">Status</a></li>
        <li><a data-ga-click="Footer, go to help, text:Docs" href="https://docs.github.com">Docs</a></li>
    </ul>

    <a aria-label="Homepage" title="GitHub" class="footer-octicon d-none d-lg-block mx-lg-4" href="https://github.com">
      <svg height="24" class="octicon octicon-mark-github" viewBox="0 0 16 16" version="1.1" width="24" aria-hidden="true"><path fill-rule="evenodd" d="M8 0C3.58 0 0 3.58 0 8c0 3.54 2.29 6.53 5.47 7.59.4.07.55-.17.55-.38 0-.19-.01-.82-.01-1.49-2.01.37-2.53-.49-2.69-.94-.09-.23-.48-.94-.82-1.13-.28-.15-.68-.52-.01-.53.63-.01 1.08.58 1.23.82.72 1.21 1.87.87 2.33.66.07-.52.28-.87.51-1.07-1.78-.2-3.64-.89-3.64-3.95 0-.87.31-1.59.82-2.15-.08-.2-.36-1.02.08-2.12 0 0 .67-.21 2.2.82.64-.18 1.32-.27 2-.27.68 0 1.36.09 2 .27 1.53-1.04 2.2-.82 2.2-.82.44 1.1.16 1.92.08 2.12.51.56.82 1.27.82 2.15 0 3.07-1.87 3.75-3.65 3.95.29.25.54.73.54 1.48 0 1.07-.01 1.93-.01 2.2 0 .21.15.46.55.38A8.013 8.013 0 0016 8c0-4.42-3.58-8-8-8z"></path></svg>
</a>
    <ul class="list-style-none d-flex flex-wrap col-12 col-lg-5 flex-justify-center flex-lg-justify-between mb-2 mb-lg-0">
        <li class="mr-3 mr-lg-0"><a href="https://support.github.com" data-ga-click="Footer, go to contact, text:contact">Contact GitHub</a></li>
        <li class="mr-3 mr-lg-0"><a href="https://github.com/pricing" data-ga-click="Footer, go to Pricing, text:Pricing">Pricing</a></li>
      <li class="mr-3 mr-lg-0"><a href="https://docs.github.com" data-ga-click="Footer, go to api, text:api">API</a></li>
      <li class="mr-3 mr-lg-0"><a href="https://services.github.com" data-ga-click="Footer, go to training, text:training">Training</a></li>
        <li class="mr-3 mr-lg-0"><a href="https://github.blog" data-ga-click="Footer, go to blog, text:blog">Blog</a></li>
        <li><a data-ga-click="Footer, go to about, text:about" href="https://github.com/about">About</a></li>
    </ul>
  </div>
  <div class="d-flex flex-justify-center pb-6">
    <span class="f6 color-text-tertiary"></span>
  </div>

  
</div>



  <div id="ajax-error-message" class="ajax-error-message flash flash-error" hidden>
    <svg class="octicon octicon-alert" viewBox="0 0 16 16" version="1.1" width="16" height="16" aria-hidden="true"><path fill-rule="evenodd" d="M8.22 1.754a.25.25 0 00-.44 0L1.698 13.132a.25.25 0 00.22.368h12.164a.25.25 0 00.22-.368L8.22 1.754zm-1.763-.707c.659-1.234 2.427-1.234 3.086 0l6.082 11.378A1.75 1.75 0 0114.082 15H1.918a1.75 1.75 0 01-1.543-2.575L6.457 1.047zM9 11a1 1 0 11-2 0 1 1 0 012 0zm-.25-5.25a.75.75 0 00-1.5 0v2.5a.75.75 0 001.5 0v-2.5z"></path></svg>
    <button type="button" class="flash-close js-ajax-error-dismiss" aria-label="Dismiss error">
      <svg class="octicon octicon-x" viewBox="0 0 16 16" version="1.1" width="16" height="16" aria-hidden="true"><path fill-rule="evenodd" d="M3.72 3.72a.75.75 0 011.06 0L8 6.94l3.22-3.22a.75.75 0 111.06 1.06L9.06 8l3.22 3.22a.75.75 0 11-1.06 1.06L8 9.06l-3.22 3.22a.75.75 0 01-1.06-1.06L6.94 8 3.72 4.78a.75.75 0 010-1.06z"></path></svg>
    </button>
    You can’t perform that action at this time.
  </div>

  <div class="js-stale-session-flash flash flash-warn flash-banner" hidden
    >
    <svg class="octicon octicon-alert" viewBox="0 0 16 16" version="1.1" width="16" height="16" aria-hidden="true"><path fill-rule="evenodd" d="M8.22 1.754a.25.25 0 00-.44 0L1.698 13.132a.25.25 0 00.22.368h12.164a.25.25 0 00.22-.368L8.22 1.754zm-1.763-.707c.659-1.234 2.427-1.234 3.086 0l6.082 11.378A1.75 1.75 0 0114.082 15H1.918a1.75 1.75 0 01-1.543-2.575L6.457 1.047zM9 11a1 1 0 11-2 0 1 1 0 012 0zm-.25-5.25a.75.75 0 00-1.5 0v2.5a.75.75 0 001.5 0v-2.5z"></path></svg>
    <span class="js-stale-session-flash-signed-in" hidden>You signed in with another tab or window. <a href="">Reload</a> to refresh your session.</span>
    <span class="js-stale-session-flash-signed-out" hidden>You signed out in another tab or window. <a href="">Reload</a> to refresh your session.</span>
  </div>
    <template id="site-details-dialog">
  <details class="details-reset details-overlay details-overlay-dark lh-default color-text-primary hx_rsm" open>
    <summary role="button" aria-label="Close dialog"></summary>
    <details-dialog class="Box Box--overlay d-flex flex-column anim-fade-in fast hx_rsm-dialog hx_rsm-modal">
      <button class="Box-btn-octicon m-0 btn-octicon position-absolute right-0 top-0" type="button" aria-label="Close dialog" data-close-dialog>
        <svg class="octicon octicon-x" viewBox="0 0 16 16" version="1.1" width="16" height="16" aria-hidden="true"><path fill-rule="evenodd" d="M3.72 3.72a.75.75 0 011.06 0L8 6.94l3.22-3.22a.75.75 0 111.06 1.06L9.06 8l3.22 3.22a.75.75 0 11-1.06 1.06L8 9.06l-3.22 3.22a.75.75 0 01-1.06-1.06L6.94 8 3.72 4.78a.75.75 0 010-1.06z"></path></svg>
      </button>
      <div class="octocat-spinner my-6 js-details-dialog-spinner"></div>
    </details-dialog>
  </details>
</template>

    <div class="Popover js-hovercard-content position-absolute" style="display: none; outline: none;" tabindex="0">
  <div class="Popover-message Popover-message--bottom-left Popover-message--large Box color-shadow-large" style="width:360px;">
  </div>
</div>



  </body>
</html>


